MmWave for Extended Reality: Open User Mobility Dataset, Characterisation, and Impact on Link Quality

User mobility in extended reality (XR) can have a major impact on millimeter-wave (mmWave) links and may require dedicated mitigation strategies to ensure reliable connections and avoid outage. The available prior art has predominantly focused on XR applications with constrained user mobility and limited impact on mmWave channels. We have performed dedicated experiments to extend the characterisation of relevant future XR use cases featuring a high degree of user mobility. To this end, we have carried out a tailor-made measurement campaign and conducted a characterisation of the collected tracking data, including the approximation of the data using statistical distributions. Moreover, we have provided an interpretation of the possible impact of the recorded mobility on mmWave technology. The dataset is made publicly accessible to provide a testing ground for wireless system design and to enable further XR mobility modelling.

==> figure/dir-com/ap_height_model_eval.csv <==
x,model,model_lim1,model_lim2,hl,wr,pw
0.96,-0.17595994792353853,-3.612412031268824,0.5113304687455185,-0.3242052936407791,-0.3082166150031014,0.2904490435242786
0.96004004004004,-0.17398847410673146,-3.6070119073358304,0.5126162125390883,-0.32298527140747413,-0.3066520705144977,0.29236759877240526
0.9600800800800801,-0.17201656514412322,-3.6016105914817302,0.5139022401233979,-0.3217572270994695,-0.3050914321960254,0.29431765716930736
0.96012012012012,-0.1700442188190674,-3.596208077634838,0.5151885529440865,-0.3205257989044912,-0.3035282562148278,0.29628297073012644
0.9601601601601601,-0.16807143291119253,-3.5908043597132675,0.5164751524492224,-0.3192878414821816,-0.30191667296341484,0.298264695410033
0.9602002002002001,-0.16609820519642926,-3.585399431625003,0.5177620400892853,-0.31806973997313226,-0.30031203472564116,0.3002431101637191
0.9602402402402402,-0.16412453344694278,-3.5799932872677136,0.5190492173172114,-0.31685833360346183,-0.2986998170623585,0.30227959402901705
0.9602802802802802,-0.16215041543115905,-3.574585920528828,0.5203366855883746,-0.315613450963242,-0.29710652630294754,0.30435366976270806
0.9603203203203203,-0.16017584891369618,-3.5691773252853425,0.521624446360633,-0.31437188538387173,-0.2954139263023319,0.30635922420710693
0.9603603603603603,-0.1582008316553909,-3.563767495403898,0.5229125010943105,-0.31308726158393063,-0.29378821038016656,0.30836692507239816
0.9604004004004003,-0.15622536141323695,-3.558356424740607,0.5242008512522369,-0.31184554739896586,-0.29214225364792834,0.31035826343666706
0.9604404404404404,-0.15424943594038165,-3.5529441071410464,0.5254894982997511,-0.31058891593042826,-0.2904596464277136,0.3123836177198078
0.9604804804804804,-0.15227305298611693,-3.5475305364402345,0.5267784437047063,-0.3093410910736598,-0.2888032043539226,0.3143401160666266
0.9605205205205205,-0.15029621029582607,-3.5421157064624813,0.5280676889375047,-0.3081211793282532,-0.28716627247827575,0.3163083643990581
0.9605605605605605,-0.1483189056110028,-3.536699611021443,0.5293572354710852,-0.3068825584615007,-0.2855511105467181,0.31828461667194263
0.9606006006006006,-0.1463411366691849,-3.531282243919942,0.5306470847809666,-0.30563156403407565,-0.2839610113529194,0.320293846127107
0.9606406406406406,-0.14436290120397666,-3.525863598950024,0.5319372383452328,-0.3044218750364782,-0.2823470838912552,0.3222942933133479
0.9606806806806807,-0.14238419694498416,-3.520443669892784,0.5332276976445756,-0.30320344453928283,-0.28068927677862043,0.32426411931829646
0.9607207207207207,-0.1404050216178403,-3.5150224505184333,0.534518464162278,-0.30196703834759897,-0.2789856829108428,0.32622709990500853
0.9607607607607608,-0.13842537294413226,-3.5095999345861024,0.5358095393842617,-0.30072943000659635,-0.27727521249847853,0.32817286862625306
0.9608008008008008,-0.1364452486414287,-3.504176115843914,0.5371009247990683,-0.29948771205459157,-0.2756128162591638,0.3301179697308567
0.9608408408408408,-0.1344646464232171,-3.498750988028813,0.5383926218979018,-0.2982470096819203,-0.2739697051459713,0.3320478804486098
0.9608808808808809,-0.1324835639988995,-3.493324544866552,0.5396846321746309,-0.2969976823900973,-0.27231770727516547,0.334038123804562
0.9609209209209209,-0.13050199907378524,-3.487896780071674,0.5409769571257923,-0.29575818783498886,-0.27067511318360915,0.33595816438216164
0.960960960960961,-0.12851994934903166,-3.4824676873473486,0.5422695982506316,-0.29450720912467365,-0.269030446419366,0.33787358031001724
0.9610010010010009,-0.12653741252166295,-3.4770372603854254,0.5435625570510896,-0.29328551712376494,-0.26741972351693577,0.3398529610807022
0.961041041041041,-0.12455438628450599,-3.4716054928662565,0.544855835031844,-0.2920513354275116,-0.2657343020425944,0.3418220490804733
0.961081081081081,-0.12257086832621211,-3.466172378458756,0.5461494337002966,-0.2908497729648929,-0.2640464229121766,0.34370965872282544
0.9611211211211211,-0.12058685633118915,-3.4607379108202148,0.5474433545666157,-0.28963174226442345,-0.2623529357492773,0.34564210410306395
0.9611611611611611,-0.11860234797962188,-3.455302083596356,0.5487375991437251,-0.2884458974176758,-0.2606902210677824,0.3476181398944904
0.9612012012012011,-0.11661734094741205,-3.449864890421173,0.55003216894734,-0.2872432343641702,-0.25904318041112506,0.3496185589956733
0.9612412412412412,-0.11463183290617285,-3.4444263249169094,0.5513270654959743,-0.28603019544157093,-0.2574141818713198,0.3515878133426893
0.9612812812812812,-0.112645821523218,-3.4389863806940326,0.5526222903109448,-0.2848363202681379,-0.2557898389378239,0.35362010598951077
0.9613213213213213,-0.11065930446150518,-3.4335450513510803,0.5539178449164097,-0.28361844995787666,-0.25418770562774706,0.3555853634887993
0.9613613613613613,-0.1086722793796544,-3.4281023304747062,0.5552137308393559,-0.28241505713237136,-0.25255100474465775,0.357496709821699
0.9614014014014014,-0.10668474393187855,-3.4226582116394946,0.5565099496096446,-0.28119531142428333,-0.25095602308186904,0.3594388352968565
0.9614414414414414,-0.10469669576800933,-3.4172126884080267,0.5578065027599941,-0.27995715136822397,-0.24929300102252028,0.3613872942909002
0.9614814814814815,-0.10270813253342426,-3.411765754330685,0.5591033918260278,-0.27872037221080803,-0.24767396324459656,0.363317250392585
0.9615215215215215,-0.10071905186906926,-3.406317402945713,0.5604006183462593,-0.2774816841581129,-0.24598321436521275,0.36526533910173753
0.9615615615615615,-0.09872945141139633,-3.400867627779043,0.5616981838621329,-0.2762253704357256,-0.24430398501953365,0.36726305168294626
0.9616016016016016,-0.09673932879235592,-3.3954164223442795,0.5629960899180289,-0.2749703284017777,-0.2426425209438261,0.36926130618474184
0.9616416416416416,-0.09474868163939032,-3.389963780142679,0.5642943380612673,-0.27371131409537486,-0.24098480266011113,0.37130092359502753
0.9616816816816817,-0.09275750757537016,-3.384509694662971,0.56559292984215,-0.272473201352627,-0.23930431080089654,0.3733315436153919
0.9617217217217217,-0.09076580421861324,-3.379054159381419,0.566891866813948,-0.2712415772248067,-0.23765824581849082,0.37533635348226535
0.9617617617617618,-0.08877356918281731,-3.3735971677616305,0.5681911505329453,-0.27001719359453635,-0.23600457480855108,0.3773140370027981
0.9618018018018017,-0.08678080007708044,-3.368138713254613,0.5694907825584259,-0.26877180553903757,-0.23430637825613077,0.37933883934277013
0.9618418418418418,-0.08478749450583267,-3.3626787892985854,0.5707907644527179,-0.2675386245240079,-0.23257911676797582,0.38137200607855104
0.9618818818818818,-0.08279365006885286,-3.3572173893190325,0.5720910977811831,-0.2662831330497075,-0.23082265603100027,0.38333913933192676
0.9619219219219219,-0.0807992643612021,-3.3517545067285113,0.5733917841122596,-0.26504043045580716,-0.22912632420200807,0.3853387690634664
0.9619619619619619,-0.07880433497324146,-3.346290134926706,0.5746928250174512,-0.2638066712442739,-0.2274810038344086,0.38730580571546325
0.9620020020020019,-0.07680885949057115,-3.3408242673002606,0.5759942220713667,-0.2625625746935516,-0.22586862651189876,0.3892805824222709
0.962042042042042,-0.07481283549401807,-3.335356897222746,0.5772959768517274,-0.26131044018984073,-0.22421206119891113,0.39126585895519694
0.962082082082082,-0.07281626055963142,-3.3298880180546435,0.5785980909393709,-0.2600623509584066,-0.22250107970588506,0.39324643444652074
0.9621221221221221,-0.07081913225861514,-3.324417623143164,0.5799005659182945,-0.25883020813582136,-0.22081442779176474,0.39525955883401176
0.9621621621621621,-0.06882144815734792,-3.318945705822302,0.5812034033756428,-0.25759058403450097,-0.219129524940038,0.39716816291943435
0.9622022022022022,-0.06682320581731616,-3.3134722594126496,0.5825066049017504,-0.25634803205839796,-0.21742829333164182,0.3991437371485691
0.9622422422422422,-0.06482440279512858,-3.30799727722144,0.5838101720901336,-0.2550989133844428,-0.2157701823817615,0.4011759076245478
0.9622822822822823,-0.06282503664244721,-3.302520752542356,0.5851141065375345,-0.2538517668620075,-0.21415401116158983,0.4031580621596691
0.9623223223223223,-0.060825104906007565,-3.297042678655587,0.5864184098439083,-0.25260498143503196,-0.2125021441825694,0.405133683752237
0.9623623623623623,-0.05882460512755294,-3.291563048827646,0.5877230836124656,-0.2513507609164487,-0.2108508346465252,0.40714202777380337
0.9624024024024024,-0.056823534843824186,-3.2860818563113456,0.58902812944968,-0.2500751804174086,-0.20918576233587838,0.409159333333333
0.9624424424424424,-0.054821891586552596,-3.2805990943457752,0.5903335489652919,-0.248784679127678,-0.2076038263586779,0.4111918465519284
0.9624824824824825,-0.05281967288238976,-3.2751147561561114,0.5916393437723546,-0.2475020822714178,-0.20597555279506685,0.4132758669168941
0.9625225225225225,-0.05081687625293263,-3.2696288349536857,0.5929455154872179,-0.2461935898144183,-0.20432907437884817,0.41534011321465125
0.9625625625625626,-0.04881349921464517,-3.2641413239357675,0.5942520657295793,-0.24489988981718613,-0.20266568489941794,0.4173334854166455
0.9626026026026026,-0.04680953927888343,-3.258652216285638,0.5955589961224674,-0.24361097895757866,-0.20104126946556877,0.41925224419320783
0.9626426426426427,-0.04480499395181603,-3.2531615051723666,0.596866308292294,-0.24233671130218482,-0.19937896221347828,0.4212420751829542
0.9626826826826826,-0.04279986073445108,-3.2476691837508893,0.5981740038688363,-0.24103911033018988,-0.19776470422312475,0.4232141722956304
0.9627227227227226,-0.04079413712256197,-3.2421752451618007,0.5994820844852857,-0.23970653239723982,-0.196107312818518,0.4251804205262457
0.9627627627627627,-0.038787820606680956,-3.236679682531345,0.6007905517782517,-0.2383786817448199,-0.1944445238605954,0.42713328419336194
0.9628028028028027,-0.03678090867208916,-3.231182488971376,0.6020994073877681,-0.2370502876171161,-0.1927832319425351,0.429035281327806
0.9628428428428428,-0.0347733987987473,-3.2256836575791787,0.6034086529573388,-0.2357511934353569,-0.19114316298699086,0.43097347233177996
0.9628828828828828,-0.03276528846131499,-3.220183181437516,0.6047182901339252,-0.23445906555578655,-0.18950868375347318,0.43290499913637026
0.9629229229229229,-0.03075657512907992,-3.214681053614437,0.6060283205679915,-0.23317322836656218,-0.1879104849243871,0.43484062502592913
0.9629629629629629,-0.028747256265969856,-3.2091772671633096,0.607338745913498,-0.23189861778494314,-0.18629817706133833,0.4367753128168115
0.963003003003003,-0.026737329330483783,-3.2036718151226307,0.6086495678279455,-0.230611899845796,-0.18466633338555138,0.43875315602431875
0.963043043043043,-0.02472679177570747,-3.1981646905160694,0.6099607879723647,-0.22931422571621485,-0.18303860382484705,0.44073101228164036
0.9630830830830831,-0.02271564104924151,-3.192655886352271,0.6112724080113643,-0.22801567817172042,-0.1813973770996109,0.4427427701340112
0.9631231231231231,-0.02070387459321754,-3.187145395624901,0.6125844296131191,-0.22671245323494404,-0.17974942908222014,0.44472187822853515
0.9631631631631631,-0.01869148984422675,-3.181633211312448,0.6138968544494174,-0.22542725877023728,-0.17806139894603112,0.44665349789840114
0.9632032032032032,-0.01667848423331586,-3.176119326378214,0.6152096841956636,-0.2241454653855517,-0.17640926181580596,0.4486023398352481
0.9632432432432432,-0.014664855185968717,-3.170603733770263,0.61652292053089,-0.2228624085817026,-0.17473491804990693,0.4505207765223811
0.9632832832832833,-0.012650600122039224,-3.1650864264212384,0.6178365651378006,-0.2215813038705463,-0.17304441697804984,0.45246969147383953
0.9633233233233233,-0.010635716455770883,-3.1595673972484164,0.6191506197027583,-0.22028059441643566,-0.1713135204956573,0.4543921198998051
0.9633633633633634,-0.008620201595717525,-3.1540466391534885,0.6204650859158365,-0.21898650750941973,-0.1696669219732969,0.45629382572940114
0.9634034034034034,-0.0066040529447635166,-3.1485241450226145,0.6217799654708065,-0.21765531237872637,-0.16799382463242374,0.45822308303097614
0.9634434434434435,-0.004587267900048264,-3.14299990772622,0.623095260065186,-0.21631939320776294,-0.16638068005496875,0.46011351811117573
0.9634834834834834,-0.002569843852977094,-3.1374739201190254,0.6244109714002324,-0.21498527298022707,-0.16475546388253237,0.46201372199791946
0.9635235235235234,-0.0005517781891610785,-3.131946175039877,0.625727101180982,-0.2136393452194103,-0.163157800745225,0.46394298599703787
0.9635635635635635,0.0014669317116027258,-3.126416665311698,0.6270436511162627,-0.21231612860866345,-0.1615532269866966,0.46584034433251054
0.9636036036036035,0.003486288475343713,-3.1208853837414505,0.6283606229187024,-0.21096751346721443,-0.15990132497182818,0.4677696004259375
0.9636436436436436,0.005506294733986117,-3.115352323119952,0.6296780183047737,-0.20964776100692384,-0.15827417329934712,0.4696720653292059
0.9636836836836836,0.00752695312533147,-3.1098174762219193,0.6309958389947814,-0.20828961189253437,-0.1566313321164463,0.47155602256600937
0.9637237237237237,0.009548266293139429,-3.10428083580575,0.6323140867129171,-0.20695249128881188,-0.15501606113800803,0.4734506859235048
0.9637637637637637,0.011570236887107788,-3.0987423946135753,0.6336327631872443,-0.20556963417542096,-0.15342326948465157,0.4753515157136192
0.9638038038038038,0.013592867562954192,-3.0932021453710394,0.6349518701497527,-0.20420912371120958,-0.151814890035757,0.47732846269311846
0.9638438438438438,0.0156161609823946,-3.087660080787354,0.6362714093363444,-0.2028265432680605,-0.15021414873850447,0.4792917578696376
0.9638838838838838,0.017640119813222332,-3.0821161935550876,0.6375913824868842,-0.2014779548122927,-0.14859019192406664,0.4812679272438263
0.9639239239239239,0.01966474672931251,-3.0765704763501454,0.6389117913452038,-0.20011059353126037,-0.14697345810111817,0.4832265954018935
0.9639639639639639,0.021690044410645815,-3.0710229218317107,0.640232637659117,-0.19876730450844438,-0.14536773973180117,0.485197573351837
0.964004004004004,0.023716015543374214,-3.065473522642063,0.6415539231804614,-0.19739849948879562,-0.14379747408039711,0.48711570215350375
0.964044044044044,0.025742662819804973,-3.059922271406622,0.6428756496650903,-0.19602696990344914,-0.1421516945215413,0.4890267305657896
0.9640840840840841,0.027769988938487478,-3.0543691607337093,0.6441978188729267,-0.19468735561348138,-0.1404939302347199,0.49094452841412717
0.9641241241241241,0.029797996604186583,-3.0488141832146205,0.6455204325679478,-0.19333866743970085,-0.13882790410681545,0.4928165801224076
0.9641641641641642,0.03182668852796966,-3.043257331423388,0.6468434925182411,-0.19201322278958788,-0.1371492360517812,0.49470248736193767
0.9642042042042042,0.033856067427191716,-3.0376985979168234,0.6481670004959947,-0.1906747247649372,-0.13553127194615722,0.49659651147811656
0.9642442442442443,0.035886136025570003,-3.032137975234309,0.6494909582775457,-0.18931443508525292,-0.13389822041316646,0.4984724301455692
0.9642842842842843,0.0379168970531758,-3.0265754558978237,0.6508153676433757,-0.187973274064533,-0.13222673635553517,0.5003809707656726
0.9643243243243242,0.039948353246500146,-3.021011032411762,0.6521402303781523,-0.1866440829916396,-0.13056871853607088,0.5022111150974045
0.9643643643643643,0.041980507348473806,-3.0154446972628772,0.6534655482707439,-0.18529623604139323,-0.12893872139019513,0.5040659316658753
0.9644044044044043,0.04401336210848883,-3.009876442920228,0.6547913231142319,-0.1839443204450637,-0.12726086079982268,0.5059742704928136
0.9644444444444444,0.04604692028245805,-3.0043062618350067,0.656117556705951,-0.18262265708544523,-0.12551730119298488,0.5078860712446029
0.9644844844844844,0.048081184632817076,-2.9987341464405457,0.6574442508474896,-0.18131548525884855,-0.12375976996623561,0.5097479092612263
0.9645245245245245,0.050116157928593585,-2.9931600891521137,0.658771407344735,-0.17996168206371244,-0.12195476643876191,0.5115712631768341
0.9645645645645645,0.05215184294539843,-2.9875840823669533,0.6600990280078687,-0.17858291589925823,-0.12018589060130158,0.5134090613887505
0.9646046046046046,0.0541882424655058,-2.9820061184640503,0.661427114651417,-0.17722573140200182,-0.11842201575661204,0.5152188652709475
0.9646446446446446,0.056225359277842335,-2.9764261898041715,0.6627556690942451,-0.17585404115958836,-0.1166388584817879,0.5171169146898895
0.9646846846846846,0.05826319617805886,-2.9708442887296655,0.6640846931596036,-0.1744904968033707,-0.11490434887734757,0.5189713411534247
0.9647247247247247,0.06030175596855036,-2.965260407564407,0.6654141886751417,-0.17314872333358333,-0.11316566493003677,0.5208516068157558
0.9647647647647647,0.06234104145846908,-2.9596745386137595,0.6667441574729147,-0.17181063392378415,-0.11143175811434203,0.522778764198168
0.9648048048048048,0.0643810554638049,-2.954086674164361,0.6680746013894381,-0.17047240319148127,-0.10971408564471785,0.5246987228669462
0.9648448448448448,0.06642180080737159,-2.9484968064841572,0.6694055222656772,-0.16914841160573535,-0.10804709790741862,0.5265805827221917
0.9648848848848849,0.06846328031888516,-2.942904927822185,0.6707369219470991,-0.16780291804658187,-0.10636711531556964,0.5284520721040047
0.9649249249249249,0.07050549683495788,-2.937311030408595,0.6720688022836683,-0.1664333512868097,-0.10460638617774243,0.5303478077602339
0.964964964964965,0.07254845319917758,-2.931715106454427,0.6734011651298986,-0.16504259651195152,-0.10286551986530323,0.5323105307840925
0.965005005005005,0.07459215226209293,-2.9261171481516595,0.6747340123448433,-0.16365289796778115,-0.10117507826585315,0.5342643883109581
0.965045045045045,0.07663659688130231,-2.920517147672956,0.6760673457921538,-0.16229219167597542,-0.09943688124230388,0.5362227959374755
0.9650850850850851,0.07868178992145602,-2.914915097171665,0.6774011673400802,-0.16091605060089043,-0.0976894760484115,0.5381948717117115
0.965125125125125,0.08072773425428448,-2.909310988781743,0.6787354788614899,-0.15952632109339726,-0.09602083989268406,0.5401750231235862
0.9651651651651652,0.08277443275867924,-2.903704814617532,0.6800702822339213,-0.15812553100781734,-0.09433373774010523,0.5420959157213114
0.9652052052052051,0.08482188832067106,-2.898096566773815,0.6814055793395681,-0.1567370406008355,-0.09262749679111093,0.5439929924121722
0.9652452452452452,0.086870103833522,-2.8924862373255706,0.6827413720653406,-0.15535840923809818,-0.09088511114785924,0.5458668962087794
0.9652852852852852,0.08891908219771283,-2.886873818328005,0.6840776623028564,-0.15397652043454113,-0.08917678702032106,0.5477999565374079
0.9653253253253253,0.09096882632102932,-2.8812593018163115,0.6854144519484975,-0.15257746104850645,-0.0874160626086522,0.5497176008468017
0.9653653653653653,0.09301933911854743,-2.8756426798057184,0.6867517429034007,-0.1511818542081771,-0.08564050805724399,0.551661776774395
0.9654054054054054,0.09507062351272277,-2.8700239442912387,0.688089537073515,-0.14979251599168908,-0.08385726629197121,0.5536140313068749
0.9654454454454454,0.09712268243337996,-2.864403087247699,0.6894278363695958,-0.14840732907472698,-0.08203641110183524,0.5554911017829627
0.9654854854854854,0.09917551881779052,-2.858780100629531,0.6907666427072547,-0.1470293172137096,-0.08024289863652068,0.5573490569082873
0.9655255255255255,0.10122913561069358,-2.8531549763707096,0.6921059580069742,-0.14567156523422953,-0.07846924328536065,0.5592406613939653
0.9655655655655655,0.10328353576431581,-2.8475277063847013,0.6934457841941191,-0.14427642226735693,-0.07671079795469016,0.5611593256952856
0.9656056056056056,0.10533872223845564,-2.841898282564231,0.6947861231989929,-0.1428834773173253,-0.07495922593989679,0.5630096336986585
0.9656456456456456,0.10739469800047141,-2.836266696781318,0.6961269769568292,-0.14150966079950011,-0.07320431606244715,0.5648775079973518
0.9656856856856857,0.10945146602535871,-2.830632940887062,0.6974683474078427,-0.14010016847895468,-0.07142229871695527,0.566730838751095
0.9657257257257257,0.11150902929576367,-2.8249970067116044,0.6988102364972373,-0.13868721574029053,-0.0696324723366808,0.5686291552212499
0.9657657657657658,0.11356739080204759,-2.8193588860639576,0.7001526461752485,-0.13729363009633921,-0.0678818918091253,0.5704838369759466
0.9658058058058058,0.1156265535422909,-2.8137185707319867,0.7014955783971464,-0.13593947577868892,-0.06613047919191373,0.5723183411476562
0.9658458458458458,0.11768652052237383,-2.8080760524821944,0.7028390351232874,-0.13457756411688893,-0.06435851206998766,0.574151079735169
0.9658858858858859,0.11974729475599277,-2.8024313230596727,0.7041830183191258,-0.13320177042774572,-0.0625570017859467,0.5760317716654189
0.9659259259259259,0.12180887926468875,-2.796784374188027,0.7055275299552319,-0.13181484875844895,-0.06084491379898638,0.5779216693002871
0.965965965965966,0.12387127707792822,-2.7911351975691536,0.7068725720073445,-0.13042736941443378,-0.05910915524882432,0.5797360845527773
0.966006006006006,0.12593449123308953,-2.7854837848832776,0.7082181464563628,-0.1290465687798914,-0.05747912728109439,0.5815302565225717
0.966046046046046,0.12799852477556173,-2.7798301277886797,0.7095642552884098,-0.12770837089419262,-0.05579542515897673,0.5833159828967918
0.966086086086086,0.13006338075872947,-2.7741742179217423,0.7109109004948235,-0.12636023692062248,-0.05407368975431037,0.5851246273113051
0.9661261261261261,0.13212906224406717,-2.7685160468966865,0.7122580840722179,-0.12499978286876745,-0.05231446433554687,0.5869242776448031
0.9661661661661661,0.13419557230112944,-2.762855606305603,0.7136058080224759,-0.12360797890929143,-0.05054037775042031,0.588775893720048
0.9662062062062062,0.13626291400764035,-2.757192887718203,0.7149540743528091,-0.12223513683119935,-0.04880082525722029,0.5906408622290027
0.9662462462462462,0.13833109044949432,-2.7515278826818212,0.7163028850757571,-0.12082314642751135,-0.047059110789728464,0.5925200346433992
0.9662862862862862,0.14040010472082853,-2.7458605827212104,0.717652242209236,-0.1193927537374182,-0.04535946501903387,0.5943825467137844
0.9663263263263263,0.14246995992405664,-2.740190979338455,0.7190021477765587,-0.118013879385088,-0.043586742562270686,0.5962618413450793
0.9663663663663663,0.14454065916989034,-2.7345190640129102,0.7203526038064503,-0.11660949450336378,-0.04183514645696196,0.5981548983642269
0.9664064064064064,0.14661220557742283,-2.728844828200973,0.721703612333102,-0.11524494294801535,-0.04011023048928153,0.6000440089011243
0.9664464464464464,0.14868460227412594,-2.723168263336091,0.7230551753961691,-0.11386498445206295,-0.0383438652956587,0.6019446474313845
0.9664864864864865,0.15075785239594008,-2.7174893608285124,0.7244072950408307,-0.11248871833765772,-0.03661089864153766,0.6038864552604417
0.9665265265265265,0.15283195908727065,-2.7118081120653033,0.7257599733177853,-0.11110994233223614,-0.034845458813700825,0.6057929497151182
0.9665665665665666,0.15490692550107843,-2.70612450841009,0.7271132122833122,-0.10972273839623536,-0.03302308322087133,0.6077292232685285
0.9666066066066066,0.15698275479888002,-2.7004385412030683,0.7284670139992697,-0.10830035491520529,-0.03130152366940542,0.60974607849775
0.9666466466466466,0.159059450150826,-2.6947502017607823,0.7298213805331475,-0.10690476622441669,-0.029539620924331045,0.6117023460764224
0.9666866866866867,0.1611370147357316,-2.68905948137604,0.731176313958086,-0.10551937219468366,-0.027736504770947246,0.6136379352819874
0.9667267267267267,0.16321545174111085,-2.6833663713178275,0.7325318163528984,-0.1041308935652081,-0.025904355742924157,0.6155545382546947
0.9667667667667668,0.16529476436324764,-2.6776708628311052,0.7338878898021182,-0.10272880899807446,-0.02405375771326579,0.6174910073313236
0.9668068068068068,0.1673749558072084,-2.671972947136778,0.7352445363960056,-0.10132972966972953,-0.02224029219235546,0.6194327487363298
0.9668468468468469,0.16945602928692538,-2.666272615431466,0.7366017582306037,-0.0999146655339167,-0.020431775158680887,0.6213535188325567
0.9668868868868868,0.1715379880251986,-2.6605698588875004,0.7379595574077382,-0.09849068491127944,-0.0186069924656862,0.6232901667938804
0.9669269269269269,0.1736208352537929,-2.654864668652655,0.7393179360350823,-0.0970786136256494,-0.0167674884579585,0.6252046854866944
0.9669669669669669,0.17570457421342622,-2.6491570358501813,0.7406768962261476,-0.09568409972276903,-0.015008845492914702,0.6271520075534618
0.9670070070070069,0.17778920815386745,-2.6434469515785377,0.7420364401003485,-0.09427077051068333,-0.013206709068152245,0.6290576458290649
0.967047047047047,0.17987474033396467,-2.6377344069113153,0.7433965697830205,-0.09289231589234292,-0.011387896341557457,0.6309076073463205
0.967087087087087,0.1819611740216669,-2.632019392897174,0.7447572874054351,-0.09153172760303563,-0.009590283482511452,0.6328019788182577
0.9671271271271271,0.18404851249412224,-2.6263019005595796,0.7461185951048623,-0.09015630047815915,-0.007806163657030574,0.6347019776886136
0.9671671671671671,0.18613675903766924,-2.6205819208968197,0.747480495024567,-0.0887667166890227,-0.006020501282803181,0.6365670379581485
0.9672072072072072,0.1882259169479401,-2.6148594448817306,0.7488429893138739,-0.08741260871116041,-0.004230596652130325,0.638469799083623
0.9672472472472472,0.19031598952985784,-2.609134463461695,0.7502060801281683,-0.08604993942501826,-0.0024071895093549234,0.6403530315272958
0.9672872872872873,0.19240698009772572,-2.6034069675584046,0.7515697696289516,-0.08468637260354828,-0.000543303500279757,0.6421989881108312
0.9673273273273273,0.19449889197524328,-2.5976769480678126,0.7529340599838543,-0.08332312631432792,0.0012523949096043818,0.6440776456666506
0.9673673673673674,0.19659172849558892,-2.591944395859909,0.7542989533666886,-0.08197888535814712,0.0030657257397659343,0.6459445994408006
0.9674074074074074,0.19868549300142813,-2.5862093017786982,0.7556644519574531,-0.08059001491671558,0.004863345688160159,0.6478164248162772
0.9674474474474474,0.20078018884500137,-2.5804716566419543,0.7570305579423922,-0.0792232224854108,0.006634091470953951,0.6496742748513846
0.9674874874874875,0.20287581938815902,-2.5747314512411306,0.7583972735140168,-0.07785385782304788,0.008352790120502274,0.6515532723381261
0.9675275275275275,0.20497238800239637,-2.568988676341263,0.7597646008711281,-0.076505400554296,0.010118250929923134,0.6534559694965227
0.9675675675675676,0.20706989806893228,-2.5632433226807523,0.7611325422188688,-0.07516716399824674,0.011894189874214867,0.6553003639721289
0.9676076076076076,0.2091683529787296,-2.5574953809713072,0.7625010997687367,-0.0738072065989761,0.013663611735922343,0.6571957019638652
0.9676476476476477,0.21126775613258442,-2.5517448418977047,0.763870275738642,-0.07244491899041794,0.015455370956074743,0.6591474740280558
0.9676876876876876,0.21336811094112407,-2.5459916961177917,0.7652400723529071,-0.0710970297137079,0.017258912567469364,0.6611657922107279
0.9677277277277277,0.21546942082491993,-2.540235934262177,0.7666104918423391,-0.0697713171389942,0.019001047909884328,0.6631593247223362
0.9677677677677677,0.21757168921448367,-2.534477546934241,0.7679815364442286,-0.06843512474025926,0.020743770069442613,0.6651150070693215
0.9678078078078077,0.21967491955035578,-2.528716524709896,0.769353208402406,-0.06710806915931067,0.022446642289003504,0.6670569168042488
0.9678478478478478,0.22177911528315608,-2.522952858137443,0.7707255099672758,-0.06575578911968605,0.0241657729344793,0.6690476327277202
0.9678878878878878,0.22388427987359782,-2.5171865377375378,0.7720984433958247,-0.0643934445066272,0.02588931663102967,0.6710176553914393
0.9679279279279279,0.225990416792603,-2.511417554002871,0.7734720109516977,-0.06306202191068477,0.02766362097277164,0.6729700153973823
0.9679679679679679,0.2280975295212897,-2.5056458973982068,0.7748462149051891,-0.06169950185261075,0.02942398397467505,0.6748699565192269
0.968008008008008,0.2302056215510877,-2.4998715583600655,0.7762210575333182,-0.06032282739510353,0.031156400955833385,0.676829510859261
0.968048048048048,0.23231469638373436,-2.4940945272967285,0.7775965411198269,-0.05893543562267034,0.032948978503698045,0.6787972300821388
0.9680880880880881,0.23442475753138448,-2.4883147945879474,0.7789726679552509,-0.05752337294774823,0.03468751216984556,0.6807181381843421
0.9681281281281281,0.2365358085166116,-2.4825323505849344,0.7803494403369207,-0.0561596080507798,0.03648100874361271,0.6826220207747717
0.9681681681681681,0.23864785287250756,-2.4767471856100896,0.7817268605690266,-0.05478804353643785,0.038272801368812726,0.6845753143182098
0.9682082082082082,0.24076089414271884,-2.4709592899569017,0.7831049309626428,-0.053383707045618456,0.04008638443344226,0.6864908398521139
0.9682482482482482,0.24287493588148323,-2.465168653889851,0.78448365383575,-0.05203767389525771,0.041937513774590984,0.6884723750941952
0.9682882882882883,0.2449899816537282,-2.4593752676441367,0.7858630315133011,-0.050632964570441086,0.043776612459752506,0.6904583253304117
0.9683283283283283,0.24710603503508133,-2.4535791214256477,0.787243066327227,-0.04924313023490767,0.04562079974192712,0.6923947333581879
0.9683683683683684,0.24922309961197175,-2.4477802054106874,0.7886237606165034,-0.04786399592040547,0.04743409289122624,0.694334123852304
0.9684084084084084,0.25134117898164043,-2.441978509745942,0.7900051167271569,-0.04648215005690348,0.049239594924398666,0.6962076273539552
0.9684484484484485,0.25346027675224203,-2.4361740245482073,0.7913871370123318,-0.045124823450324314,0.051021019448672655,0.6981022956654603
0.9684884884884885,0.2555803965428629,-2.4303667399043327,0.792769823832302,-0.043742671670078614,0.052868881451751504,0.699999033523049
0.9685285285285286,0.25770154198361617,-2.4245566458709655,0.7941531795545322,-0.04234138370906848,0.054735254759778806,0.7019063497849618
0.9685685685685685,0.2598237167156623,-2.418743732474492,0.7955372065536928,-0.040937261681619264,0.056599372910986157,0.7038337518249023
0.9686086086086085,0.2619469243912984,-2.4129279897107923,0.7969219072117164,-0.03954189385775897,0.058431562601504394,0.7057774492928546
0.9686486486486486,0.2640711686740107,-2.407109407545102,0.7983072839178331,-0.03816422801813535,0.060261129839618066,0.7077715899452777
0.9686886886886886,0.2661964532385086,-2.401287975911912,0.7996933390685925,-0.0367738279293468,0.06216346708778775,0.7097055150660327
0.9687287287287287,0.268322781770826,-2.395463684714695,0.80108007506793,-0.03535829007356428,0.0640456322235281,0.711673690361039
0.9687687687687687,0.2704501579683367,-2.3896365238258612,0.8024674943271761,-0.033988033434954934,0.06593977518280192,0.7136578021155382
0.9688088088088088,0.2725785855398626,-2.383806483086465,0.8038555992651277,-0.03262548785264885,0.06784921134755617,0.7156604393423203
0.9688488488488488,0.27470806820568106,-2.3779735523061785,0.8052443923080529,-0.031234013649267034,0.06975947205940791,0.7176439272592319
0.9688888888888889,0.2768386096976443,-2.372137721262975,0.8066338758897681,-0.029850130826422294,0.07165015330346769,0.7196075383048843
0.9689289289289289,0.2789702137591803,-2.3662989797031155,0.8080240524516393,-0.02843929975977466,0.07355303052817819,0.7216306894493485
0.9689689689689689,0.28110288414540574,-2.3604573173408463,0.809414924442656,-0.027031265007199323,0.0754184075421247,0.7235792328143751
0.969009009009009,0.2832366246231679,-2.3546127238582804,0.8108064943194573,-0.02565294337034585,0.07725860211681046,0.7255140419646597
0.969049049049049,0.2853714389710833,-2.3487651889052943,0.8121987645463588,-0.02429315152208522,0.07905215272232557,0.7274129911708305
0.9690890890890891,0.2875073309796561,-2.342914702099204,0.8135917375954279,-0.022890725217542762,0.08081905596659689,0.7293651914104442
0.9691291291291291,0.28964430445127776,-2.3370612530247614,0.8149854159464855,-0.021491034555789046,0.08259476306672497,0.7313083845698212
0.9691691691691692,0.29178236320034956,-2.3312048312338263,0.8163798020871845,-0.020123434297818932,0.08442208609151547,0.7332586543065223
0.9692092092092092,0.29392151105329356,-2.3253454262453275,0.8177748985130175,-0.018708107062013868,0.08626939295758551,0.7351645113882417
0.9692492492492493,0.29606175184866945,-2.3194830275449494,0.8191707077273932,-0.017304726766574463,0.08819928191516713,0.7370860769585283
0.9692892892892893,0.29820308943718543,-2.3136176245851017,0.8205672322416426,-0.01590259088853596,0.09011051392344327,0.7390272753195588
0.9693293293293292,0.3003455276818081,-2.3077492067846137,0.8219644745750923,-0.014471367192397722,0.09197892514154038,0.7409652167645278
0.9693693693693693,0.30248907045781537,-2.3018777635285934,0.8233624372550971,-0.013049928886581741,0.09387443270338602,0.742971133977596
0.9694094094094093,0.30463372165283475,-2.2960032841683233,0.8247611228170662,-0.011637480179990112,0.09572930022839876,0.7449759525328945
0.9694494494494494,0.3067794851669594,-2.290125758020938,0.8261605338045388,-0.01019572123891721,0.09764673378823185,0.7469612632677785
0.9694894894894894,0.3089263649127638,-2.284245174369387,0.8275606727691939,-0.008717934183347653,0.099506089209068,0.7489947836029984
0.9695295295295295,0.3110743648154197,-2.278361522462112,0.8289615422709259,-0.007285901970426778,0.10137386568110562,0.750980415419684
0.9695695695695695,0.3132234888127179,-2.272474791512991,0.8303631448778594,-0.005869470941222588,0.10327388071463339,0.7529875956730396
0.9696096096096096,0.31537374085517866,-2.2665849707010333,0.8317654831664208,-0.00444470472669356,0.10512220400441619,0.7549869449150877
0.9696496496496496,0.31752512490607887,-2.2606920491703066,0.8331685597213558,-0.003009769999220868,0.107004609375142,0.7569514356579812
0.9696896896896897,0.31967764494156437,-2.254796016029629,0.8345723771358029,-0.001593458275065629,0.10894094708826407,0.7589273281216873
0.9697297297297297,0.32183130495067513,-2.2488968603524997,0.8359769380113099,-0.00015438264861455941,0.110845292965573,0.7609043343038007
0.9697697697697697,0.32398610893545277,-2.242994571176804,0.837382244957904,0.0012872683404347995,0.11273081045657118,0.762901341492201
0.9698098098098098,0.32614206091099773,-2.2370891375046593,0.838788300594129,0.0026987990765370284,0.11461860423796932,0.764844207752426
0.9698498498498498,0.3282991649055158,-2.2311805483022837,0.8401951075470756,0.0041584936829341945,0.1165435427503887,0.76687745112173
0.9698898898898899,0.3304574249604393,-2.2252687924996666,0.8416026684524605,0.005591274247146227,0.11842991225526989,0.768897782357582
0.9699299299299299,0.3326168451304412,-2.219353858990532,0.8430109859546355,0.007032654192982379,0.120344725669838,0.7708781406891057
0.96996996996997,0.33477742948356615,-2.213435736631972,0.8444200627066736,0.008442757972319193,0.12230808212796562,0.772906216517881
0.97001001001001,0.3369391821012431,-2.2075144142444216,0.845829901370376,0.009859074186072903,0.12420467925369105,0.7748881104452818
0.9700500500500501,0.33910210707841726,-2.2015898806112926,0.8472405046163591,0.011273275006205008,0.1261156910272545,0.7769413448602638
0.9700900900900901,0.34126620852356937,-2.195662124478919,0.848651875124067,0.01266525434615784,0.12805602589968434,0.7790077384103749
0.97013013013013,0.34343149055883115,-2.1897311345562454,0.8500640155818464,0.01404140032964274,0.12998259666432443,0.7810142807784113
0.9701701701701702,0.34559795732004317,-2.1837968995146655,0.8514769286869847,0.01546491587852028,0.13190074931304085,0.7830300820899607
0.9702102102102101,0.34776561295681363,-2.1778594079878584,0.8528906171457481,0.016897069103128715,0.13379423371531218,0.7850937271570264
0.9702502502502502,0.34993446163263386,-2.1719186485714816,0.8543050836734569,0.018344137286359974,0.13570465608132798,0.7871406773585998
0.9702902902902902,0.3521045075249063,-2.165974609823084,0.8557203309945041,0.019835413471221086,0.13767383550931056,0.7891827229037107
0.9703303303303303,0.35427575482506457,-2.1600272802617804,0.8571363618424335,0.021361516088892474,0.1395940461097409,0.7912564060963723
0.9703703703703703,0.35644820773861396,-2.154076648368145,0.8585531789599656,0.022833469332443457,0.14144110046829628,0.7933398082272847
0.9704104104104104,0.35862187048524286,-2.1481227025839003,0.8599707850990714,0.024321186229179448,0.14330049404944445,0.7954132042420352
0.9704504504504504,0.3607967472988596,-2.1421654313118195,0.8613891830209954,0.02583236570792269,0.14514933743205582,0.7974436481273608
0.9704904904904904,0.36297284242771566,-2.1362048229153876,0.8628083754963364,0.027341001896332484,0.14698246764332734,0.799484069503307
0.9705305305305305,0.36515016013445756,-2.13024086571866,0.8642283653050811,0.028860489583582893,0.14878438209235112,0.801527762544187
0.9705705705705705,0.3673287046961973,-2.1242735480060686,0.8656491552366504,0.03035587023422992,0.15062348078689358,0.8035658323436383
0.9706106106106106,0.3695084804046258,-2.118302858022113,0.8670707480899733,0.031873079461575804,0.152475731317552,0.8054832046187698
0.9706506506506506,0.3716894915660536,-2.112328783971245,0.8684931466735132,0.03336957174517208,0.1543635507781671,0.807477042373583
0.9706906906906907,0.37387174250153454,-2.1063513140175365,0.8699163538053486,0.03487763148825307,0.1563145916073556,0.8094482577685931
0.9707307307307307,0.3760552375468995,-2.10037043628458,0.8713403723131954,0.036364005463055626,0.1583002047214448,0.8114178586988795
0.9707707707707708,0.3782399810528845,-2.0943861388551426,0.87276520503449,0.03782562039303983,0.16034065245241158,0.8133862795865445
0.9708108108108108,0.38042597738517014,-2.088398409771056,0.8741908548164153,0.039299129537856636,0.16240585807567576,0.8153811948640283
0.9708508508508509,0.3826132309245096,-2.082407237032866,0.8756173245159845,0.04077867957786818,0.16446353930216073,0.8173841989295001
0.9708908908908909,0.384801746066765,-2.076412608599731,0.8770446170000642,0.0422594866743069,0.1665048675419072,0.8193257657235037
0.9709309309309309,0.38699152722303154,-2.070414512389088,0.8784727351454554,0.04375189954986314,0.16851417214568887,0.8213354049191199
0.970970970970971,0.38918257881970475,-2.0644129362764616,0.8799016818389379,0.045236315997237986,0.1704167120388258,0.8233639650216257
0.971011011011011,0.3913749052985487,-2.05840786809528,0.8813314599773144,0.04675965194932186,0.17229166606944224,0.8253670424227489
0.971051051051051,0.393568511116827,-2.0523992956365182,0.8827620724674958,0.04826232622627602,0.1742081208946158,0.8273883734316065
0.971091091091091,0.39576340074732874,-2.046387206648622,0.8841935222265187,0.04976044308228933,0.17616700497206228,0.8293742380074832
0.9711311311311311,0.3979595786785186,-2.040371588837102,0.8856258121816426,0.051249231523041505,0.17814840622146044,0.8314328630147717
0.9711711711711711,0.40015704941457075,-2.0343524298644375,0.8870589452703722,0.05276661873302646,0.18008166404493964,0.8334666989565354
0.9712112112112112,0.4023558174754973,-2.0283297173497257,0.8884929244405417,0.05430472110038109,0.1820159427878303,0.8354454657231031
0.9712512512512512,0.40455588739719883,-2.0223034388685432,0.8899277526503471,0.055816041465677424,0.18396299709802943,0.8373942568837729
0.9712912912912912,0.40675726373159127,-2.016273581952598,0.8913634328684291,0.05730925132610154,0.18595354151210253,0.8393608675063104
0.9713313313313313,0.4089599510466788,-2.010240134089533,0.8927999680739209,0.05880492861699338,0.18793288003591835,0.8412906262368498
0.9713713713713713,0.4111639539266245,-2.004203082722724,0.8942373612564943,0.060355721377721494,0.18984341092036217,0.8432994082080745
0.9714114114114114,0.41336927697188397,-1.9981624152509274,0.895675615416446,0.06190427396503151,0.19171524269540785,0.8453014642617124
0.9714514514514514,0.41557592479925143,-1.9921181190281383,0.8971147335647291,0.06348258128711826,0.19369191231896288,0.8472680970328093
0.9714914914914915,0.41778390204199534,-1.9860701813632307,0.8985547187230405,0.06509763644548516,0.19573426082505896,0.8492662076413606
0.9715315315315315,0.419993213349904,-1.980018589519829,0.8999955739238504,0.06670881179242993,0.1977141010764183,0.8512983361939228
0.9715715715715716,0.4222038633894334,-1.9739633307159001,0.9014373022105001,0.06833480650760171,0.19970540694819094,0.85323414265337
0.9716116116116116,0.4244158568437455,-1.9679043921236545,0.9028799066372253,0.0699452859566021,0.2016984423993955,0.8551971507170781
0.9716516516516516,0.42662919841284586,-1.9618417608691618,0.9043233902692474,0.07155490487806992,0.20369024901056498,0.8571884268993645
0.9716916916916917,0.4288438928136651,-1.9557754240321354,0.905767756182825,0.07313683250458047,0.20567844723148387,0.8592092496805496
0.9717317317317317,0.4310599447801349,-1.9497053686457184,0.9072130074653053,0.0747055487807442,0.20773311800942817,0.861333588757608
0.9717717717717718,0.4332773590633241,-1.9436315816961132,0.9086591472152113,0.07627741440788949,0.20982526362790277,0.8634062514084587
0.9718118118118118,0.435496140431491,-1.9375540501224384,0.9101061785422767,0.0778434283996221,0.21193239259778607,0.8654610867424547
0.9718518518518519,0.4377162936702268,-1.9314727608163358,0.9115541045675393,0.0794443580750277,0.2140261828420953,0.8675354587491959
0.9718918918918918,0.4399378235825109,-1.9253877006218183,0.9130029284233767,0.08105013269779038,0.21609730711532427,0.8695962070614508
0.971931931931932,0.4421607349888521,-1.9192988563348836,0.9144526532535993,0.08271021054734806,0.21820440541122998,0.8717090449094491
0.9719719719719719,0.4443850327273404,-1.9132062147033724,0.9159032822134829,0.08438529622181146,0.2202629876698674,0.8737964640535041
0.972012012012012,0.446610721653806,-1.907109762426532,0.9173548184698734,0.08602258680666175,0.22233218484582284,0.8758491607874684
0.972052052052052,0.4488378066418568,-1.9010094861549145,0.918807265201211,0.08765207769157546,0.22438539323043116,0.8778855179273346
0.972092092092092,0.4510662925830369,-1.8949053724899432,0.9202606255976328,0.08923228151220441,0.22648517639762078,0.88000544178144
0.9721321321321321,0.4532961843869028,-1.888797407983702,0.9217149028610235,0.09081547108934074,0.22858379135758966,0.8820823718285601
0.9721721721721721,0.4555274869811061,-1.8826855791387096,0.9231701002050693,0.09237813563111641,0.2306179683495868,0.8841607330307913
0.9722122122122122,0.4577602053115508,-1.8765698724074917,0.9246262208553593,0.09395028598515309,0.23263148200888328,0.8862614935623188
0.9722522522522522,0.45999434434244124,-1.870450274192444,0.9260832680494182,0.09557483399315325,0.23465271738474192,0.8883382694061165
0.9722922922922923,0.46222990905643613,-1.864326770845415,0.9275412450368061,0.09719411958764712,0.23670524416333505,0.8904153026466367
0.9723323323323323,0.4644669044547114,-1.8581993486675306,0.9290001550791596,0.09878377735100385,0.23869259685479416,0.8924922839887283
0.9723723723723724,0.46670533555711,-1.852067993908786,0.9304600014502892,0.10039517980473178,0.2407142392262176,0.8945695412604024
0.9724124124124124,0.4689452074022069,-1.8459326927678685,0.931920787436222,0.10202586640346323,0.24270194492200603,0.8966582690099297
0.9724524524524524,0.4711865250474534,-1.8397934313917588,0.9333825163352957,0.10369312297062216,0.24473110872272663,0.8986703424101797
0.9724924924924925,0.47342929356927366,-1.8336501958754685,0.934845191458222,0.10535665661762539,0.24681563744294155,0.900625406053716
0.9725325325325325,0.47567351806315283,-1.8275029722617993,0.9363088161281432,0.10704402478987007,0.2488683908928293,0.90261939345986
0.9725725725725726,0.4779192036437945,-1.8213517465409115,0.9377733936807355,0.10869361086499896,0.25093215826245285,0.9046335098275013
0.9726126126126126,0.48016635544517916,-1.8151965046501621,0.9392389274642473,0.1103175622660344,0.2530335127699561,0.9066272570633868
0.9726526526526527,0.48241497862072613,-1.809037232473664,0.940705420839604,0.11200532239101624,0.25509956808182954,0.9086639542185593
0.9726926926926927,0.48466507834336126,-1.8028739158420983,0.942172877180453,0.11366178647679126,0.2571726654447244,0.9107109739366936
0.9727327327327328,0.48691665980567533,-1.7967065405322813,0.9436412998732665,0.1153093906299858,0.25923662422975435,0.9128255117046866
0.9727727727727727,0.48916972821999183,-1.7905350922669794,0.945110692317386,0.11692601804947667,0.26133078474158267,0.9149029422860248
0.9728128128128128,0.4914242888185312,-1.7843595567144586,0.946581057925129,0.11857341343445138,0.26334152970083435,0.9169180015758919
0.9728528528528528,0.4936803468534805,-1.778179919488293,0.9480524001218351,0.12017251636995874,0.26539364331276927,0.919050555003279
0.9728928928928928,0.49593790759714773,-1.7719961661469437,0.949524722345966,0.12177166093164327,0.2674685989776251,0.921155755618692
0.9729329329329329,0.4981969763420684,-1.7658082821934655,0.950998028049175,0.12338756642687665,0.26957327578519075,0.9232746834655786
0.9729729729729729,0.5004575584010973,-1.759616253075256,0.9524723206963678,0.12501291732821085,0.2717615852272637,0.9253829205585377
0.973013013013013,0.5027196591075818,-1.753420064183581,0.9539476037658142,0.12663080163846874,0.27393282634133875,0.9274833438249109
0.973053053053053,0.5049832838154231,-1.7472197008534065,0.955423880749189,0.12827066501804185,0.27603500482274845,0.9295130877110559
0.9730930930930931,0.507248437899253,-1.7410151483629164,0.9569011551516867,0.12989346468662188,0.2781398240716,0.9315964144805028
0.9731331331331331,0.5095151267545062,-1.7348063919333099,0.9583794304920692,0.13152667637895088,0.280294724911365,0.9337087945946417
0.9731731731731732,0.5117833557975886,-1.7285934167283445,0.9598587103027753,0.13316585732434816,0.2824660180658538,0.9357875769677946
0.9732132132132132,0.5140531304659581,-1.7223762078541152,0.9613389981299727,0.13479733120368897,0.2846962816161116,0.937880428584064
0.9732532532532532,0.5163244562182872,-1.7161547503586057,0.9628202975336655,0.13645863466837094,0.28685446004987614,0.9399191032636299
0.9732932932932933,0.5185973385345726,-1.7099290292313885,0.9643026120877648,0.1381433084929362,0.2889808761106354,0.9419984958614719
0.9733333333333333,0.5208717829162455,-1.7036990294033283,0.96578594538016,0.1398691006953694,0.2911270554442056,0.9440727291017581
0.9733733733733734,0.5231477948863368,-1.6974647357461217,0.9672703010128283,0.14160707253606608,0.2933227055367791,0.9462006522506242
0.9734134134134134,0.5254253799895607,-1.691226133072073,0.9687556826018875,0.14338486076165724,0.29550574723412026,0.9482904207899125
0.9734534534534535,0.5277045437924943,-1.6849832061336032,0.9702420937777136,0.14515883316117706,0.2976409433771319,0.9502863321512808
0.9734934934934935,0.5299852918836525,-1.6787359396230397,0.9717295381849907,0.14690439260809196,0.2998252282595504,0.9522888670344732
0.9735335335335336,0.532267629873677,-1.6724843181721025,0.9732180194828329,0.148624759750708,0.3019133930694815,0.9543722962692163
0.9735735735735735,0.534551563395411,-1.6662283263517008,0.9747075413448333,0.15034025339609425,0.3040915941053688,0.9564343178497461
0.9736136136136135,0.5368370981040826,-1.6599679486714265,0.9761981074591843,0.15204834949324653,0.3062778416929268,0.9585418546810142
0.9736536536536536,0.5391242396774161,-1.653703169579252,0.9776897215287497,0.15379217150008562,0.3084961318113897,0.960614930694407
0.9736936936936936,0.5414129938157495,-1.6474339734612082,0.979182387271141,0.15554236273193744,0.31076533159348996,0.9627277913992315
0.9737337337337337,0.5437033662422153,-1.6411603446408887,0.9806761084188361,0.15731080773232442,0.31302193842930226,0.9648260605365164
0.9737737737737737,0.5459953627028262,-1.6348822673792156,0.9821708887192345,0.15906067582165595,0.31522850214939235,0.9669081162706289
0.9738138138138138,0.5482889889666633,-1.6285997258739224,0.9836667319347805,0.160809116466331,0.31740479759835827,0.9689993385429687
0.9738538538538538,0.5505842508259693,-1.6223127042593022,0.9851636418430234,0.16248916133102376,0.31958542017991576,0.9711125266327083
0.9738938938938939,0.5528811540963312,-1.6160211866057022,0.9866616222367377,0.1641993864973892,0.3218411873231297,0.9732564208719574
0.9739339339339339,0.555179704616777,-1.6097251569192637,0.988160676923985,0.16594529731799823,0.3241011805557861,0.9753731372931705
0.9739739739739739,0.5574799082499633,-1.6034245991414056,0.9896608097282369,0.1677360738598792,0.3263296135344045,0.9774666426646966
0.974014014014014,0.559781770882293,-1.5971194971485023,0.9911620244884519,0.1694908016424066,0.3286119161089618,0.9795296522975779
0.974054054054054,0.5620852984240472,-1.5908098347515234,0.9926643250591612,0.17122881052329508,0.3309547691774479,0.9815808789288905
0.9740940940940941,0.5643904968095699,-1.584495595695527,0.994167715310589,0.1729718533066087,0.33325362967996885,0.9836530072553623
0.9741341341341341,0.5666973719973691,-1.5781767636593809,0.995672199128719,0.17469030943557495,0.33549379104784216,0.9857450763837043
0.9741741741741742,0.5690059299703105,-1.5718533222552369,0.9971777804154199,0.17644049213553514,0.337727683833418,0.987861472779517
0.9742142142142142,0.5713161767357207,-1.5655252550282437,0.9986844630885136,0.1781590241408706,0.33992278691775146,0.9899537202728612
0.9742542542542543,0.5736281183255778,-1.5591925454560267,1.0001922510818986,0.1799316758661076,0.34211821671950804,0.9920419755858163
0.9742942942942943,0.5759417607966255,-1.5528551769483745,1.0017011483456253,0.1816354430235938,0.3442790871298489,0.994208342640982
0.9743343343343344,0.5782571102305663,-1.5465131328467103,1.0032111588460215,0.18335785435348262,0.34655686448106193,0.996372309280467
0.9743743743743744,0.5805741727341625,-1.5401663964238164,1.0047222865657581,0.18509442806141463,0.34886692023668586,0.9985617371745585
0.9744144144144143,0.5828929544394437,-1.5338149508832635,1.006234535503985,0.1868401641663937,0.35119045779004376,1.0007067177972235
0.9744544544544544,0.5852134615038378,-1.5274587793590533,1.0077479096764161,0.18860059510649707,0.3535134517676113,1.0028110339180003
0.9744944944944944,0.5875357001103074,-1.5210978649152456,1.009262413115418,0.1903165556848383,0.35573999128593137,1.004913884690323
0.9745345345345345,0.5898596764675554,-1.514732190545392,1.0107780498701449,0.19204524900818742,0.358041150415199,1.007028742107106
0.9745745745745745,0.592185396810132,-1.5083617391722475,1.0122948240066079,0.1937738135335787,0.36030766553127713,1.009143153573159
0.9746146146146146,0.5945128673986448,-1.5019864936471905,1.013812739607812,0.19551271894122912,0.3624916706674288,1.0112558289722733
0.9746546546546546,0.5968420945198711,-1.4956064367499187,1.015331800773829,0.19723724871820392,0.3647270264966782,1.0134218448107744
0.9746946946946947,0.5991730844869723,-1.4892215511878593,1.0168520116219384,0.1989593086994499,0.366985531925482,1.0155749535777068
0.9747347347347347,0.6015058436396024,-1.4828318195958723,1.0183733762866973,0.20071610936184525,0.3692486231275083,1.017691758311938
0.9747747747747747,0.603840378344124,-1.4764372245356607,1.019895898920081,0.20247937506100078,0.37152593124691413,1.0198787217278973
0.9748148148148148,0.6061766949937506,-1.4700377484953793,1.0214195836915765,0.20417766099679424,0.37371427849923067,1.0220511447100185
0.9748548548548548,0.6085148000086986,-1.4636333738892169,1.0229444347882817,0.20599895254271505,0.3759129465400297,1.0241714441683745
0.9748948948948949,0.6108546998363997,-1.4572240830568186,1.0244704564150433,0.2077859115059919,0.37804764119207324,1.0263286275204462
0.9749349349349349,0.6131964009516175,-1.450809858262961,1.0259976527945334,0.20958886257590503,0.38024668799468553,1.0285071222207072
0.974974974974975,0.6155399098566783,-1.4443906816969252,1.027526028167399,0.21141864004617217,0.38245146406874286,1.0306855731383024
0.975015015015015,0.6178852330815807,-1.437966535472192,1.0290555867923352,0.21320494345207774,0.38476910396507646,1.0328827900558846
0.9750550550550551,0.6202323771842351,-1.4315374016257916,1.0305863329462404,0.21497367363310516,0.38711212788367644,1.0351232766948864
0.9750950950950951,0.6225813487505747,-1.4251032621179915,1.032118270924288,0.21675997734529084,0.38939212549790314,1.0373024976629321
0.9751351351351352,0.6249321543947952,-1.4186640988316486,1.0336514050400838,0.2185522227789083,0.3916245104021958,1.0395075559290223
0.9751751751751752,0.627284800759472,-1.4122198935718815,1.0351857396257427,0.22038729601617102,0.3938807274647156,1.0416952327753997
0.9752152152152151,0.629639294515796,-1.4057706280654287,1.036721279032041,0.22219884690309066,0.396153921278807,1.0439241466015587
0.9752552552552552,0.631995642363723,-1.399316283960238,1.038258027628515,0.224041799814217,0.39841155151748797,1.0461432643279838
0.9752952952952952,0.6343538510321465,-1.3928568428249906,1.0397959898035738,0.22585938048539256,0.4006874160651399,1.04835126744842
0.9753353353353353,0.6367139272791236,-1.386392286148488,1.0413351699646458,0.2276773168115065,0.4029819020672849,1.0506196026878527
0.9753753753753753,0.6390758778920065,-1.379922595339287,1.0428755725382652,0.22951862910821008,0.4052747580055476,1.05291422944134
0.9754154154154154,0.64143970968769,-1.3734477517250234,1.0444172019702327,0.23135967645187416,0.40759755999614566,1.0551463320705563
0.9754554554554554,0.6438054295127316,-1.3669677365520834,1.0459600627256944,0.23318181983598119,0.40994639162083457,1.0573767748608025
0.9754954954954955,0.646173044243612,-1.3604825309848894,1.0475041592893122,0.2350006577828858,0.4122331061999418,1.0596104006742282
0.9755355355355355,0.6485425607868611,-1.3539921161055546,1.0490494961653443,0.23680439550623755,0.41459484181755935,1.0618721815657954
0.9755755755755755,0.6509139860793014,-1.3474964729132182,1.0505960778778052,0.2385799057457092,0.41694567582888986,1.0640785891215594
0.9756156156156156,0.6532873270882242,-1.3409955823235602,1.052143908970581,0.2403257263984082,0.419248816226375,1.0662675829001889
0.9756556556556556,0.6556625908115643,-1.334489425168324,1.053692994007542,0.24215623360787242,0.42150276744079807,1.0684508487753137
0.9756956956956957,0.658039784278142,-1.3279779821946553,1.0552433375727013,0.2439479734939627,0.42372914213106005,1.0706798235540764
0.9757357357357357,0.6604189145478108,-1.3214612340646925,1.0567949442703113,0.245727858274831,0.4260993300455649,1.0729075465590021
0.9757757757757758,0.6627999887117113,-1.314939161354878,1.058347818725029,0.24751795264254262,0.42847282075985804,1.0752293105823996
0.9758158158158158,0.6651830138924211,-1.3084117445555428,1.0599019655820139,0.24932349373845675,0.430815644040766,1.0775099704976774
0.9758558558558559,0.6675679972442101,-1.3018789640702078,1.0614573895070936,0.25111155946611285,0.43320474709074297,1.0797756013711828
0.9758958958958959,0.6699549459531933,-1.2953408002151667,1.0630140951868652,0.2529299684452424,0.43556205560982786,1.0819804976151377
0.9759359359359359,0.6723438672375839,-1.2887972332187922,1.064572087328859,0.2547250408705428,0.4379716050377649,1.0842094755126155
0.975975975975976,0.674734768347883,-1.2822482432210165,1.0661313706616629,0.25653702488814556,0.44032620142979195,1.086484396594277
0.976016016016016,0.6771276565670754,-1.275693810272794,1.0676919499350492,0.2584010333766267,0.4426334527398923,1.0887514316008655
0.976056056056056,0.6795225392108746,-1.2691339143354308,1.0692538299201355,0.26023759477667907,0.4449107089095845,1.0910158946509658
0.976096096096096,0.6819194236278974,-1.2625685352801075,1.0708170154094985,0.26209346941289624,0.4472121090245742,1.0932747632152857
0.9761361361361361,0.6843183171999252,-1.2559976528871617,1.0723815112173427,0.263960757465022,0.4495723010252122,1.0954316822575354
0.9761761761761761,0.6867192273420719,-1.2494212468456294,1.0739473221796123,0.2657868332141804,0.4520323496051719,1.097676784070131
0.9762162162162162,0.6891221615030523,-1.242839296752509,1.0755144531541645,0.2676871192297172,0.454462389843604,1.0998751704317649
0.9762562562562562,0.6915271271653538,-1.2362517821122918,1.0770829090208829,0.26951970574266504,0.45699568307955607,1.1021008997034776
0.9762962962962962,0.6939341318455032,-1.2296586823362305,1.07865269468185,0.2713872718141912,0.45951881056180843,1.104342581357594
0.9763363363363363,0.6963431830942732,-1.2230599767417736,1.0802238150614825,0.2732481799930766,0.46197765190593754,1.1065814657625055
0.9763763763763763,0.698754288496886,-1.2164556445520087,1.0817962751066648,0.27510982147191454,0.4644391463891291,1.1088151868908698
0.9764164164164164,0.7011674556732888,-1.2098456648949052,1.0833700797869275,0.27698476908519387,0.46687808224672667,1.1110092724350675
0.9764564564564564,0.7035826922783346,-1.203230016802823,1.0849452340945662,0.2788124158733529,0.46934546075073036,1.113247507849418
0.9764964964964965,0.7060000060020659,-1.1966086792117328,1.0865217430448255,0.28067408253463166,0.47170803075247814,1.1155215139888066
0.9765365365365365,0.7084194045698848,-1.1899816309607505,1.0880996116760118,0.28259947307261024,0.47404962010491736,1.1177937464689085
0.9765765765765766,0.710840895742862,-1.183348850791291,1.0896788450496926,0.2845103556534585,0.47648492260981445,1.1200166452072209
0.9766166166166166,0.7132644873179026,-1.176710317346615,1.0912594482508062,0.28640136277691575,0.47889451673805805,1.1222598380973345
0.9766566566566567,0.7156901871280523,-1.1700660091709876,1.09284142638786,0.2882834806747745,0.481350978191291,1.1245269888050564
0.9766966966966967,0.7181180030426768,-1.16341590470919,1.0944247845930501,0.29015252775236,0.48377748618940486,1.1267738031851016
0.9767367367367367,0.7205479429677564,-1.1567599823057109,1.0960095280224498,0.29198257307122044,0.48616022502145406,1.129008960811966
0.9767767767767768,0.7229800148461132,-1.1500982202041252,1.0975956618561606,0.293841035958476,0.4885051805288345,1.1312609282464638
0.9768168168168168,0.725414226657634,-1.1434305965464813,1.099183191298457,0.29570996014860196,0.4908081872388379,1.1335196600343291
0.9768568568568569,0.7278505864195701,-1.1367570893724823,1.1007721215779807,0.2975105823286479,0.49313738477303937,1.1358315981601774
0.9768968968968968,0.7302891021867381,-1.1300776766189353,1.1023624579478728,0.29930658503296725,0.49542108473754887,1.1381234422501816
0.976936936936937,0.7327297820518239,-1.1233923361189178,1.1039542056859721,0.30113160467384437,0.4977311143162808,1.1403697576781497
0.9769769769769769,0.7351726341455831,-1.1167010456012292,1.1055473700949454,0.3029713215414449,0.5000483845869477,1.1426076168004125
0.977017017017017,0.737617666637159,-1.1100037826895213,1.107141956502495,0.3048368235029426,0.5023962096703563,1.144823015158749
0.977057057057057,0.7400648877342852,-1.1033005249017405,1.1087379702614903,0.30672103839058984,0.5048260778945246,1.1471216512408349
0.977097097097097,0.7425143056835986,-1.096591249649274,1.110335416750173,0.3084876469325082,0.5073015398193457,1.149361406725441
0.9771371371371371,0.7449659287708796,-1.0898759342362865,1.1119343013723129,0.31030216553818324,0.5097300240108995,1.1515582572306784
0.9771771771771771,0.7474197653213035,-1.0831545558590385,1.113534629557372,0.3121368487092968,0.512127676902794,1.1538270070790437
0.9772172172172172,0.7498758236997549,-1.07642709160502,1.1151364067607097,0.3139730943054704,0.5145476889262806,1.1561184088595147
0.9772572572572572,0.752334112311043,-1.0696935184523608,1.1167396384637236,0.3157594115195741,0.5170701287280588,1.1584157075412616
0.9772972972972973,0.7547946396002398,-1.0629538132689091,1.1183443301740694,0.3175526592168283,0.5194844570714521,1.1607203876037702
0.9773373373373373,0.7572574140528865,-1.0562079528116588,1.1199504874257955,0.31943762654094177,0.5218358464095842,1.162973974626032
0.9773773773773774,0.7597224441953421,-1.0494559137258028,1.1215581157795709,0.3212379160850194,0.52421058390857,1.1652838805753885
0.9774174174174174,0.7621897385949994,-1.0426976725441326,1.1231672208228258,0.3230852925483205,0.5266742503238757,1.1675519562426195
0.9774574574574575,0.7646593058606252,-1.0359332056861141,1.124777808169973,0.3249059327449426,0.5291221515964566,1.1698379177318363
0.9774974974974975,0.7671311546425985,-1.0291624894572304,1.1263898834625643,0.32670469347783904,0.5314712971865037,1.1720483570615103
0.9775375375375375,0.7696052936332385,-1.0223855000480861,1.1280034523695033,0.3285657356886822,0.5338745135869745,1.174370828140443
0.9775775775775776,0.7720817315670769,-1.0156022135336593,1.1296185205872242,0.33049477311376396,0.5363796809904631,1.176672324819362
0.9776176176176176,0.7745604772211345,-1.0088126058725446,1.1312350938398703,0.3324155258288646,0.5388232911316835,1.178949109520472
0.9776576576576577,0.7770415394152614,-1.0020166529060235,1.1328531778795183,0.33430898755992433,0.5413775411860395,1.1812649602397807
0.9776976976976977,0.7795249270123799,-0.9952143303573944,1.1344727784863347,0.33624180937774195,0.5438679925843617,1.1835586751735967
0.9777377377377378,0.782010648918849,-0.9884056138309794,1.1360939014688145,0.3381820572605949,0.5462622692567822,1.1858939933271189
0.9777777777777777,0.7844987140846962,-0.9815904788114846,1.1377165526639323,0.34013919454660213,0.5487484006226133,1.1882440382120143
0.9778178178178178,0.7869891315040007,-0.9747689006629552,1.1393407379373919,0.34206478042500876,0.5512880797373747,1.1905494176940985
0.9778578578578578,0.7894819102151289,-0.9679408546281254,1.14096646318378,0.34399492121632314,0.553795821767634,1.1928895136879851
0.9778978978978978,0.791977059301104,-0.9611063158274116,1.1425937343268069,0.3459703569465433,0.5563303030191071,1.1952387561351712
0.9779379379379379,0.7944745878898956,-0.9542652592581125,1.1442225573194973,0.34794607004626243,0.5589643158378339,1.197651004767946
0.9779779779779779,0.7969745051547212,-0.9474176597935899,1.1458529381443836,0.3499840557253595,0.5615639325770665,1.2000666397865078
0.978018018018018,0.7994768203144096,-0.9405634921822699,1.1474848828137454,0.35200106755956284,0.5640845859417405,1.2024021156236362
0.978058058058058,0.8019815426336714,-0.9337027310469004,1.1491183973697856,0.35399543780873,0.5666459897128897,1.2047252190899074
0.9780980980980981,0.8044886814234765,-0.9268353508835212,1.150753487884876,0.3560149257441594,0.5692833666502504,1.2070925812863185
0.9781381381381381,0.8069982460413355,-0.91996132606069,1.1523901604617406,0.35809361544621576,0.5718756693797593,1.2094079963307067
0.9781781781781782,0.8095102458916752,-0.9130806308184554,1.154028421233701,0.36007900387060077,0.5744615600939389,1.2117662086689016
0.9782182182182182,0.812024690426126,-0.9061932392675682,1.1556682763648647,0.36205162212868447,0.5769846703921435,1.2140452913604878
0.9782582582582582,0.8145415891439062,-0.8992991253884315,1.1573097320503736,0.3640918448402064,0.5794617853769761,1.216372445316865
0.9782982982982983,0.8170609515921383,-0.8923982630302303,1.1589527945166118,0.3661234435935874,0.5819717033766458,1.2187246691270501
0.9783383383383383,0.8195827873661794,-0.885490625910031,1.1605974700214214,0.36815153002435563,0.584515987241536,1.221072886058366
0.9783783783783784,0.8221071061100044,-0.8785761876117275,1.1622437648543507,0.3702055786303591,0.5870600443614069,1.2234846060589946
0.9784184184184184,0.8246339175165109,-0.8716549215852096,1.1638916853368548,0.37223212301040753,0.5897820621273824,1.225906843958895
0.9784584584584585,0.8271632313279256,-0.8647268011452478,1.16554123782256,0.3742870506919276,0.5924376206605932,1.2282529135774056
0.9784984984984985,0.8296950573360979,-0.8577917994706887,1.1671924286974553,0.37631909912960904,0.5951794722203612,1.230612311924625
0.9785385385385386,0.8322294053829226,-0.8508498896032994,1.1688452643801668,0.37841751353285513,0.5979284797738265,1.232998227667334
0.9785785785785786,0.8347662853606438,-0.8439010444469328,1.170499751322159,0.3805043584685399,0.6005997393989124,1.2352936658093667
0.9786186186186187,0.8373057072122726,-0.8369452367663841,1.1721558960080039,0.38259226433834437,0.6032918232447508,1.2377254655552299
0.9786586586586586,0.8398476809319104,-0.8299824391865067,1.173813704955594,0.38470099911683886,0.6058653459659034,1.2401738089026333
0.9786986986986986,0.8423922165651583,-0.8230126241910887,1.1754731847164077,0.38683418482145004,0.6084481753094784,1.2426174251607023
0.9787387387387387,0.8449393242094788,-0.8160357641218627,1.177134341875747,0.3889634492021443,0.611017995364167,1.2449820275839338
0.9787787787787787,0.847489014014554,-0.8090518311775263,1.17879718305297,0.3910298889088568,0.6136008817232026,1.2473981484408911
0.9788188188188188,0.850041296182715,-0.8020607974125638,1.1804617149017707,0.3931177498538345,0.616187574850213,1.2498199268705914
0.9788588588588588,0.8525961809692708,-0.7950626347363456,1.182127944110394,0.3951601098060684,0.6187214787207636,1.2522253379796042
0.9788988988988989,0.8551536786829601,-0.7880573149118926,1.1837958774019306,0.3972717893984954,0.6212739154883724,1.2545967136621168
0.9789389389389389,0.8577137996862823,-0.7810448095549665,1.1854655215345318,0.39942800697485903,0.6238624331685874,1.256959880206279
0.978978978978979,0.8602765543959521,-0.7740250901328276,1.187136883301708,0.40160876722197614,0.6264793199994476,1.2593372181533358
0.979019019019019,0.862841953283247,-0.7669981279632807,1.1888099695325525,0.40373642405291865,0.6291099019461339,1.2616443797412318
0.979059059059059,0.8654100068744564,-0.7599638942134461,1.1904847870920368,0.4058588731775379,0.6317115989371918,1.26397044794991
0.9790990990990991,0.8679807257512716,-0.7529223598986914,1.192161342881264,0.4079872146339216,0.6342468791031868,1.2663305093487638
0.9791391391391391,0.8705541205511756,-0.7458734958815627,1.1938396438377232,0.4100976905638578,0.6368163800452535,1.2686624316586914
0.9791791791791792,0.8731302019679079,-0.7388172728705136,1.1955196969355921,0.41221546632204165,0.63941569699359,1.2710061943751687
0.9792192192192192,0.875708980751827,-0.7317536614189091,1.197201509185974,0.4143448177398499,0.6420729054897554,1.2733384312601008
0.9792592592592593,0.8782904677103921,-0.7246826319237092,1.1988850876372124,0.41654442285089455,0.6446963678717494,1.2756619709858543
0.9792992992992993,0.8808746737085319,-0.7176041546244563,1.2005704393751295,0.4187257337677399,0.6473173660852465,1.278048314115292
0.9793393393393394,0.8834616096691348,-0.7105181996019356,1.2022575715233488,0.4208785330678364,0.6499522524472454,1.2804734225901495
0.9793793793793794,0.8860512865734239,-0.7034247367771436,1.2039464912435374,0.42297755411483107,0.652729571320364,1.282867855485502
0.9794194194194195,0.8886437154614574,-0.6963237359099217,1.2056372057357332,0.42509259808832467,0.6553881685368794,1.285306055294063
0.9794594594594594,0.8912389074325167,-0.6892151665978898,1.207329722238598,0.42718119059439585,0.6579451792988893,1.2877328963161612
0.9794994994994994,0.8938368736455972,-0.682098998275104,1.2090240480297374,0.4293017300395401,0.6606238598850354,1.2901919535081952
0.9795395395395395,0.8964376253198442,-0.6749752002108622,1.2107201904259854,0.4315000913390221,0.6633236472284372,1.292639129902509
0.9795795795795795,0.8990411737349875,-0.667843741508513,1.2124181567836874,0.43365084876502324,0.6661470288269373,1.2950614200173507
0.9796196196196196,0.9016475302318505,-0.6607045911040623,1.214117954499033,0.43583928146212614,0.6688581184233777,1.2975099533223358
0.9796596596596596,0.9042567062127614,-0.6535577177650451,1.2158195910083227,0.4380047804046163,0.671652237808056,1.2999639673450671
0.9796996996996997,0.906868713142077,-0.646403090089094,1.217523073788311,0.44019514919382763,0.6743953589340783,1.302401058534605
0.9797397397397397,0.909483562546596,-0.6392406765028025,1.2192284103564757,0.4423923006032744,0.6772529920813513,1.3048299181865153
0.9797797797797798,0.9121012660161063,-0.6320704452602308,1.2209356082713736,0.44461345181843615,0.6800020941586353,1.307303987615105
0.9798198198198198,0.9147218352037992,-0.6248923644417677,1.2226446751329125,0.4468158569490388,0.6827861075539778,1.3098034131531364
0.9798598598598598,0.917345281826811,-0.6177064019526488,1.224355618582703,0.4490296016435118,0.6856592648897086,1.3122363592007906
0.9798998998998999,0.919971617666698,-0.6105125255216535,1.2260684463043683,0.4512451396111141,0.6885619134192984,1.3147169379975443
0.9799399399399399,0.9226008545699093,-0.6033107026998141,1.2277831660238538,0.45347366511177634,0.6914654386688621,1.31714355874303
0.97997997997998,0.9252330044483357,-0.5961009008589071,1.229499785509784,0.4557517243077267,0.694314907809398,1.319585923929538
0.98002002002002,0.927868079279766,-0.5888830871902064,1.2312183125737604,0.4580422365048984,0.6971635093340789,1.3220241789643667
0.9800600600600601,0.9305060911084503,-0.5816572287029407,1.2329387550707285,0.46025861577281835,0.700001216612727,1.3245113587338426
0.9801001001001001,0.9331470520455651,-0.5744232922230179,1.2346611208992817,0.46254109219085726,0.702838466288582,1.3269832513931503
0.9801401401401402,0.9357909742697891,-0.5671812443914475,1.2363854180020364,0.46479142276186836,0.7056233435558839,1.3294600487606398
0.9801801801801802,0.9384378700277688,-0.5599310516630684,1.238111654365936,0.46708009788162297,0.7085413005745946,1.331936494886366
0.9802202202202202,0.9410877516347133,-0.5526726803049165,1.2398398380226392,0.4693525949709336,0.7114947981366118,1.3344406118655852
0.9802602602602603,0.9437406314748956,-0.5454060963948517,1.241569977048845,0.4716476076031808,0.7144694058917402,1.3369129793097678
0.9803003003003002,0.9463965220021842,-0.5381312658201047,1.2433020795666418,0.4739542364575502,0.7173959541253256,1.3394105217929795
0.9803403403403403,0.9490554357406356,-0.5308481542756509,1.2450361537438928,0.4762321701381962,0.7203885140671664,1.3419201878908453
0.9803803803803803,0.9517173852849954,-0.5235567272628392,1.2467722077945622,0.4785404366674606,0.7235739089095041,1.344384116824081
0.9804204204204204,0.9543823833013093,-0.5162569500877183,1.2485102499791148,0.48085501375177664,0.7266390464985237,1.3468648279267665
0.9804604604604604,0.957050442527431,-0.5089487878596459,1.2502502886048463,0.48322149959922545,0.7296976408958562,1.3493541330864183
0.9805005005005005,0.9597215757736585,-0.5016322054895446,1.251992332026299,0.48560371289955384,0.7328067353381522,1.3518415384632816
0.9805405405405405,0.9623957959232364,-0.49430716768852645,1.253736388645589,0.4879283600967437,0.7359258486767399,1.3542760321286984
0.9805805805805805,0.9650731159330013,-0.4869736389661272,1.2554824669128268,0.4902519574315203,0.7389792235719639,1.356718705541208
0.9806206206206206,0.9677535488339424,-0.4796315836287668,1.257230575326484,0.4925530364564974,0.7420664903833343,1.359170826119842
0.9806606606606606,0.9704371077317735,-0.4722809657781861,1.2589807224337655,0.4948620305610114,0.7451716760959448,1.361633440797613
0.9807007007007007,0.9731238058075804,-0.46492174930967134,1.2607329168310306,0.49713657023360813,0.7481319718953514,1.3641175863449764
0.9807407407407407,0.9758136563183759,-0.4575538979105358,1.2624871671641582,0.4994617044245375,0.7512319555393046,1.36657826169101
0.9807807807807808,0.978506672597756,-0.4501773750583211,1.2642434821289714,0.501871351453961,0.7542488568686667,1.3690548397361
0.9808208208208208,0.9812028680564719,-0.4427921440192295,1.2660018704716123,0.5041676032022357,0.7572323434426307,1.3715247175005683
0.9808608608608609,0.9839022561831088,-0.4353981678462675,1.267762340988984,0.5064722540249462,0.7603053645130218,1.373925040471636
0.9809009009009009,0.9866048505446501,-0.42799540937769787,1.2695249025291195,0.5087994813395396,0.7632938416833623,1.3763699164370249
0.980940940940941,0.9893106647871815,-0.4205838312351118,1.2712895639916402,0.5111709568351244,0.7662721233142706,1.3788134808305625
0.980980980980981,0.9920197126364728,-0.4131633958218355,1.2730563343281345,0.5135289358339743,0.7692927649484558,1.3813137755199256
0.981021021021021,0.9947320078986764,-0.4057340653210171,1.274825222542615,0.515892323936439,0.7723648971350849,1.3837871617829243
0.9810610610610611,0.997447564460962,-0.3982958016938871,1.2765962376919318,0.5183034799657458,0.7753930640914057,1.3862180416974705
0.981101101101101,1.0001663962921579,-0.39084856667800305,1.27836938888619,0.5207038987874164,0.7783785408573509,1.388712965791656
0.9811411411411411,1.0028885174434745,-0.38339232178526594,1.2801446852892227,0.523025579953929,0.7814254080333072,1.3912409366408478
0.9811811811811811,1.0056139420491212,-0.3759270283002334,1.2819221361189923,0.5253145955947673,0.7845072797566768,1.3937579439565286
0.9812212212212212,1.0083426843270455,-0.3684526472780927,1.2837017506480732,0.5276270704251131,0.7874476322714605,1.3963150785220564
0.9812612612612612,1.011074758579566,-0.360969139542928,1.285483538204065,0.5299034534630049,0.7904355107950622,1.3988721981882544
0.9813013013013013,1.0138101791941336,-0.35347646568563484,1.287267508170087,0.5321940987610303,0.7933465778874673,1.401462905416735
0.9813413413413413,1.0165489606439704,-0.34597458606216835,1.289053669985198,0.534570688005024,0.7961885553913024,1.404040646597753
0.9813813813813813,1.0192911174888417,-0.33846346079143363,1.2908420331448969,0.5368788122839132,0.7992110244867614,1.4066189019593276
0.9814214214214214,1.022036664375746,-0.3309430497533923,1.2926326072015732,0.5391826130169932,0.8021990019730398,1.4091557937448014
0.9814614614614614,1.024785616039624,-0.3234133125871168,1.2944254017649723,0.541462080194058,0.8052109251549016,1.4116546621508341
0.9815015015015015,1.0275379873041461,-0.315874208688643,1.2962204265027042,0.5437397034982865,0.8083023571958773,1.4141711618135522
0.9815415415415415,1.0302937930823974,-0.30832569720908576,1.298017691140694,0.5461049505016766,0.8113633563819896,1.4167011128611047
0.9815815815815816,1.0330530483776792,-0.3007677370524442,1.2998172054637038,0.5484897608373405,0.8143396137059946,1.4192348047473893
0.9816216216216216,1.0358157682842193,-0.2932002868736603,1.3016189793157953,0.5509226937364413,0.8173588474976158,1.421746728805187
0.9816616616616617,1.0385819679879877,-0.28562330507638145,1.3034230226008616,0.553333209691518,0.8204041440828884,1.4242658685749026
0.9817017017017017,1.0413516627674193,-0.27803674981098214,1.3052293452830996,0.5557323964020884,0.8234586310080926,1.4267893778961236
0.9817417417417418,1.044124867994254,-0.2704405789722608,1.307037957387557,0.5581565151412735,0.8266427277516997,1.4293728325311899
0.9817817817817818,1.046901599134264,-0.2628347501974513,1.3088488690006068,0.5607173306001196,0.8298484315592041,1.432000137928717
0.9818218218218218,1.0496818717481142,-0.2552192208638615,1.3106620902705093,0.5632306721237883,0.8329980423885943,1.434584041412506
0.9818618618618619,1.0524657014921384,-0.24759394808675128,1.3124776314079165,0.5657924050441245,0.8361589699974556,1.437148614079386
0.9819019019019019,1.0552531041191395,-0.23995888871714022,1.3142955026863952,0.5682929864856354,0.8393286536224318,1.439708178192967
0.981941941941942,1.0580440954792691,-0.23231399933939367,1.3161157144430016,0.5708265991361059,0.8424104813191241,1.4423362852100012
0.9819819819819819,1.060838691520794,-0.2246592362691302,1.3179382770787786,0.5733462074315521,0.8454941997807046,1.4450014773333
0.982022022022022,1.0636369082910082,-0.2169945555507169,1.3197632010593532,0.5758777805417976,0.8484821787107739,1.447638502989498
0.982062062062062,1.0664387619370213,-0.20931991295511554,1.3215904969154488,0.5784356535170516,0.8515894715060842,1.450186493377433
0.9821021021021021,1.0692442687066772,-0.20163526397736287,1.323420175243485,0.5809411833080869,0.8547303923236897,1.452805391437787
0.9821421421421421,1.072053444949376,-0.19394056383431835,1.3252522467061147,0.5833665909901475,0.8577843592783386,1.4553824082718179
0.9821821821821821,1.0748663071169933,-0.18623576746214954,1.3270867220328215,0.5858196319745588,0.8608108937474819,1.4579874141554658
0.9822222222222222,1.0776828717647584,-0.17852082951392267,1.3289236120204948,0.5882112412901486,0.8638928580577246,1.4605031842707374
0.9822622622622622,1.080503155552126,-0.17079570435722058,1.3307629275339952,0.59064258647666,0.8670401768064663,1.4629965685686768
0.9823023023023023,1.0833271752437446,-0.16306034607148256,1.3326046795067898,0.5930999200741374,0.8700110650085285,1.4655585984908774
0.9823423423423423,1.0861549477103045,-0.1553147084456883,1.3344488789415028,0.5955907422094358,0.8730737250120976,1.4681439753289636
0.9823823823823824,1.0889864899295443,-0.14755874497559596,1.3362955369105725,0.5980657806372083,0.876177552953436,1.47067629560206
0.9824224224224224,1.091821818987116,-0.13979240886137823,1.3381446645568147,0.6005166486178124,0.87934504325533,1.473233434306406
0.9824624624624625,1.0946609520776058,-0.13201565300481866,1.3399962730940909,0.6030094494212395,0.8823519229396976,1.4757618799919485
0.9825025025025025,1.0975039065054295,-0.12422843000686767,1.3418503738078886,0.6054358236682329,0.8853895291928716,1.478309961317521
0.9825425425425425,1.1003506996858579,-0.11643069216482438,1.3437069780559943,0.6079385905320305,0.8885231673091358,1.4809038304732316
0.9825825825825826,1.1032013491459813,-0.10862239146970376,1.3455660972691184,0.6105327048690044,0.8917569916045385,1.4835540247289165
0.9826226226226226,1.106055872525674,-0.10080347960358882,1.3474277429515267,0.6130879509004752,0.8948958041238724,1.4861397075293445
0.9826626626626627,1.1089142875786546,-0.0929739079367291,1.3492919266817314,0.6156886592305575,0.8979841587842096,1.488769142984581
0.9827027027027027,1.111776612173442,-0.08513362752491949,1.3511586601131145,0.6183378260367174,0.9011608866863506,1.49140956975058
0.9827427427427428,1.1146428642944475,-0.07728258910651409,1.3530279549746396,0.6209406390807659,0.9043115394839523,1.493988174640294
0.9827827827827827,1.1175130620429412,-0.0694207430997702,1.3548998230714835,0.6236354703486715,0.9075343111398531,1.496510409603457
0.9828228228228229,1.1203872236381756,-0.06154803959978006,1.3567742762857669,0.6263002925292862,0.9108987109448924,1.4990799982511165
0.9828628628628628,1.1232653674183837,-0.05366442837573193,1.3586513265772067,0.6289739697827594,0.914243446852766,1.5017204110786948
0.9829029029029028,1.1261475118419044,-0.04576985886782747,1.3605309859838508,0.631681348933492,0.9173844559836402,1.5043266407380835
0.9829429429429429,1.1290336754882477,-0.03786428018436516,1.3624132666227702,0.6343355135334672,0.9205576553901553,1.506856696075261
0.9829829829829829,1.1319238770591724,-0.02994764109878867,1.3642981806907648,0.6369367380070703,0.9238105849942009,1.5094185553835877
0.983023023023023,1.1348181353798494,-0.022019890046499624,1.3661857404651192,0.6395197243078106,0.9269446753275484,1.511993531782224
0.983063063063063,1.1377164693999298,-0.014080975121932182,1.3680759583043018,0.6420249045299289,0.9302039289893125,1.5144892596254569
0.9831031031031031,1.1406188981947354,-0.006130844075290076,1.3699688466487405,0.6445308591002232,0.9335855135820709,1.5170197727017176
0.9831431431431431,1.1435254409663558,0.001830555690452318,1.3718644180215365,0.6470519573817295,0.9370052520420605,1.519551355050321
0.9831831831831832,1.1464361170448716,0.009803277122909071,1.3737626850292641,0.6496260526933868,0.9402533925335695,1.522141486180025
0.9832232232232232,1.1493509458894657,0.01778737352331894,1.375663660362695,0.6521641035373407,0.9436298603568284,1.5247339884744995
0.9832632632632633,1.152269947089681,0.025782898549994826,1.3775673567976179,0.6547509955490989,0.9470536221432787,1.5273010036484918
0.9833033033033033,1.155193140366563,0.03378990622145439,1.3794737871955844,0.6573266320150131,0.9503638383958865,1.5298735501006746
0.9833433433433433,1.158120545573929,0.041808450919891715,1.3813829645047362,0.6600013122034969,0.9537328576711798,1.5325015365551073
0.9833833833833834,1.1610521826995837,0.0498385873945113,1.383294901760598,0.6627648868508644,0.9569916843515738,1.5350531798155833
0.9834234234234234,1.1639880718665387,0.05788037076486674,1.385209612086873,0.6654621087668724,0.960154104418622,1.537680317602968
0.9834634634634635,1.1669282333343287,0.06593385652446515,1.3871271086963013,0.6681687810072552,0.9633558255535338,1.5403422616678468
0.9835035035035035,1.1698726875002308,0.07399910054411052,1.389047404891455,0.6708829961486906,0.9663959771187949,1.5429287763653277
0.9835435435435436,1.1728214549006148,0.08207615907559673,1.3909705140656183,0.6736122488736662,0.9694361673302616,1.5455316749667063
0.9835835835835836,1.1757745562121922,0.09016508875513485,1.3928964497036036,0.6762594318488873,0.9725284695678736,1.5481601481558318
0.9836236236236237,1.1787320122533935,0.09826594660712074,1.3948252253826479,0.6789430502932714,0.9757347717077852,1.5508679888461963
0.9836636636636636,1.1816938439856504,0.10637879004765094,1.3967568547732503,0.6816874512511404,0.9790046463373826,1.5535453843310405
0.9837037037037036,1.184660072514812,0.11450367688839758,1.3986913516400947,0.6844487364878293,0.982344331699384,1.5561428338115655
0.9837437437437437,1.1876307190924722,0.12264066534025009,1.4006287298429168,0.6871764020350177,0.985686344599532,1.558756579951026
0.9837837837837837,1.190605805117353,0.13078981401709688,1.402569003337404,0.6900116737545987,0.9889845501407704,1.5613976691697675
0.9838238238238238,1.1935853521367519,0.13895118193979816,1.4045121861761425,0.6928123939785482,0.9922991017501496,1.5640877991137205
0.9838638638638638,1.196569381847901,0.14712482853990227,1.4064582925095006,0.6957096917037457,0.9956170451984003,1.566714407726712
0.9839039039039039,1.1995579160994727,0.15531081366377242,1.4084073365866125,0.6986736744553381,0.9990358612810943,1.5693646822745335
0.9839439439439439,1.2025509768929683,0.1635091975763916,1.4103593327562838,0.7015632946750343,1.002423033368604,1.5719756433177858
0.983983983983984,1.2055485863842503,0.1717200409655546,1.4123142954679893,0.7045228700835602,1.005800094843654,1.5746228076122872
0.984024024024024,1.2085507668849744,0.17994340494579886,1.4142722392728093,0.7074360231555772,1.0092982680935003,1.5772728471851827
0.9840640640640641,1.211557540864162,0.18817935106270367,1.4162331788244533,0.7104072278218176,1.0127486515839816,1.5799139140380714
0.9841041041041041,1.2145689309496621,0.19642794129690033,1.4181971288802144,0.7133788916781612,1.0163297842178864,1.5825062821395224
0.9841441441441441,1.2175849599297468,0.20468923806843664,1.4201641043020088,0.7164486484843142,1.019858780612969,1.5851674741833535
0.9841841841841842,1.2206056507546668,0.21296330424104348,1.4221341200573914,0.719528852212054,1.0233517413535913,1.5878323902017148
0.9842242242242242,1.2236310265381982,0.22125020312636878,1.424107191220564,0.7225575619953766,1.0267558760660762,1.5904990121067926
0.9842642642642643,1.2266611105593057,0.2295499984885332,1.4260833329734603,0.7255621599738167,1.0302010335538527,1.5931631860992557
0.9843043043043043,1.229695926263704,0.237862754548406,1.4280625606067634,0.728496735932302,1.0337285720058997,1.5958543235655307
0.9843443443443444,1.2327354972655669,0.24618853598829138,1.4300448895210218,0.731468996458241,1.0372178116537456,1.5985177767878969
0.9843843843843844,1.2357798473491195,0.2545274079562836,1.4320303352276866,0.7343725941208608,1.0405923988738381,1.6011969623214166
0.9844244244244245,1.238829000470394,0.2628794360710791,1.434018913350257,0.7373267372201453,1.0439979545939955,1.6039411658900158
0.9844644644644645,1.2418829807588723,0.27124468642647637,1.4360106396253516,0.7403120987239304,1.0474050620261575,1.6066243101599025
0.9845045045045044,1.244941812519262,0.2796232255962392,1.4380055299038665,0.7432997414230096,1.0508376522471465,1.6093427676591114
0.9845445445445445,1.2480055202332254,0.2880151206388344,1.4400036001521035,0.7463126205626789,1.0543085414603364,1.6120812042090729
0.9845845845845845,1.2510741285611282,0.2964204391022205,1.4420048664529097,0.7493181899915884,1.057925411690918,1.6147604140453484
0.9846246246246246,1.254147662343887,0.30483924902890713,1.4440093450068827,0.752420355009463,1.0615414871635807,1.6175021856351317
0.9846646646646646,1.257226146604716,0.31327161896074385,1.4460170521335105,0.7554597509008869,1.0651436453582064,1.620221224718635
0.9847047047047047,1.2603096065510395,0.3217176179441519,1.4480280042724172,0.7584781902630484,1.0688358431629124,1.62294446307713
0.9847447447447447,1.2633980675762841,0.33017731553503893,1.4500422179845331,0.7615574629530524,1.0723768292361764,1.6256413910934835
0.9847847847847848,1.2664915552618283,0.3386507818041382,1.4520597099533663,0.7645341462255903,1.0759067668720181,1.6283614910089643
0.9848248248248248,1.2695900953788484,0.3471380873420631,1.4540804969862056,0.7675191869928553,1.079402523192171,1.6310439041877
0.9848648648648648,1.2726937138903187,0.355639303264786,1.4561045960154253,0.7705211696634497,1.0828758976920305,1.633748007370216
0.9849049049049049,1.2758024369529295,0.3641545012188936,1.4581320240997366,0.7735216475355993,1.0864516485640474,1.6364659828129302
0.9849449449449449,1.2789162909190654,0.3726837533870051,1.4601627984254775,0.7765356126064631,1.0900779279085393,1.6391425625119083
0.984984984984985,1.282035302338857,0.38122713249339113,1.4621969363079503,0.7795954682144102,1.0936464074391665,1.6418945915733782
0.985025025025025,1.2851594979621659,0.38978471180941066,1.4642344551927169,0.782630703335464,1.0972294037865846,1.6446521304912352
0.9850650650650651,1.2882889047407065,0.3983565651593257,1.4662753726569824,0.7857191381238497,1.100785024036272,1.647413740815107
0.9851051051051051,1.291423549830064,0.406942766925827,1.4683197064109113,0.7888348977387618,1.10434729641196,1.6502057627333293
0.9851451451451452,1.2945634605918928,0.4155433920560536,1.4703674742990605,0.7919840876275897,1.1079015410250093,1.6530071597667013
0.9851851851851852,1.2977086645959819,0.4241585160672541,1.4724186943017272,0.7950201019582772,1.111453963401646,1.655805319594887
0.9852252252252252,1.3008591896224888,0.4327882150529039,1.4744733845364058,0.7980346331392965,1.1148993568826455,1.6585981076262102
0.9852652652652653,1.3040150636641226,0.4414325656886835,1.4765315632592104,0.8010775961351727,1.1184373570502746,1.6614146878525262
0.9853053053053052,1.3071763149283424,0.45009164523850287,1.4785932488663103,0.8041565839131536,1.1219583722374118,1.6642855138706325
0.9853453453453453,1.3103429718396815,0.4587655315608663,1.4806584598954444,0.8072360568168127,1.1255496642155167,1.6670222831212964
0.9853853853853853,1.313515063041967,0.46745430311495295,1.4827272150273698,0.8102769245983189,1.1291483818258683,1.6697508154858518
0.9854254254254254,1.316692617400709,0.4761580389671589,1.4847995330874189,0.813340705922573,1.1327860924286317,1.672479123660558
0.9854654654654654,1.319875664005387,0.4848768187973642,1.4868754330469915,0.8163310832994076,1.136295281987643,1.6752723774366114
0.9855055055055055,1.3230642321718946,0.49361072290562413,1.4889549340251487,0.8194471651353377,1.1399008952936194,1.678039502863959
0.9855455455455455,1.3262583514448976,0.502359832218632,1.4910380552901505,0.8225220786972258,1.1435862810651873,1.6808409058208125
0.9855855855855856,1.32945805160034,0.5111242282965831,1.4931248162610913,0.8257158465266956,1.1473020329848094,1.6835693341371005
0.9856256256256256,1.3326633626478672,0.51990399333981,1.4952152365094786,0.828941717753416,1.1509818238072345,1.6862844536204695
0.9856656656656656,1.335874314833384,0.5286992101957908,1.4973093357609026,0.8321831551758945,1.154664375353406,1.6890918858256037
0.9857057057057057,1.3390909386415963,0.5375099623661113,1.4994071338966932,0.8354201291506745,1.1582136175558153,1.6918713358544173
0.9857457457457457,1.3423132647985576,0.5463363340134402,1.501508650955581,0.8385955780397037,1.1617965062858158,1.6945607839648276
0.9857857857857858,1.345541324274349,0.555178409968869,1.503613907135445,0.841805264408914,1.1653637357073485,1.6972816617165314
0.9858258258258258,1.34877514828567,0.5640362757390089,1.5057229227950022,0.8451724194511866,1.1690134658458553,1.7000068054996178
0.9858658658658659,1.3520147682985924,0.5729100175135353,1.5078357184556037,0.8484969745477742,1.1726782998594654,1.702787258244752
0.9859059059059059,1.3552602160312215,0.581799722172476,1.5099523148029705,0.8518089144397486,1.1763314003842213,1.7055747241761303
0.985945945945946,1.3585115234565375,0.5907054772939937,1.5120727326890462,0.8551180511423156,1.17993333778506,1.7083179218913436
0.985985985985986,1.3617687228051172,0.5996273711618421,1.514196993133772,0.8583713819120725,1.183733388375749,1.7111203133260642
0.986026026026026,1.3650318465680498,0.6085654927733533,1.516325117326989,0.8616199556077855,1.1874862001810844,1.7139289771731732
0.9860660660660661,1.3683009274997908,0.6175199318472531,1.5184571266302984,0.8648849100508221,1.1911395686044979,1.716741670573342
0.986106106106106,1.3715759986210492,0.6264907788315692,1.5205930425789451,0.8681981152980479,1.1948179547839528,1.7195480358096003
0.9861461461461462,1.3748570932218334,0.6354781249119781,1.5227328868838044,0.871438787326911,1.198520291474348,1.7223578221609406
0.9861861861861861,1.378144244864362,0.6444820620197735,1.5248766814332795,0.8747889687127607,1.2023486943492243,1.7251806453467435
0.9862262262262262,1.3814374873862019,0.6535026828404655,1.527024448295349,0.8781095612941201,1.2061170014003326,1.7279753180571238
0.9862662662662662,1.384736854903277,0.6625400808220194,1.5291762097195285,0.8813263463188596,1.2098747368585259,1.730755761342991
0.9863063063063063,1.3880423818130823,0.6715943501836596,1.5313319881389666,0.8847141921954152,1.2134631883244382,1.7334615608758417
0.9863463463463463,1.391354102797786,0.6806655859243702,1.5334918061724692,0.8880952225577528,1.2170838664950896,1.7360866429404902
0.9863863863863864,1.3946720528275272,0.6897538838319222,1.5356556866266482,0.8914262436304314,1.2209783984964444,1.738771917529379
0.9864264264264264,1.3979962671636164,0.6988593404916446,1.5378236524980107,0.8946723863337753,1.2248472925192853,1.741470164520161
0.9864664664664664,1.4013267813619203,0.7079820532956944,1.5399957269751654,0.8979886588900491,1.2284657699942616,1.7442055699761618
0.9865065065065065,1.4046636312761902,0.7171221204521727,1.5421719334409936,0.9013183549272115,1.2321249477657965,1.746971597790837
0.9865465465465465,1.408006853061461,0.7262796409944363,1.5443522954748659,0.9046693251364628,1.2357483461813814,1.7496678282411229
0.9865865865865866,1.4113564831775705,0.7354547147907362,1.5465368368549373,0.9080682804005039,1.2394442057553918,1.752370876584659
0.9866266266266266,1.4147125583926043,0.7446474425536553,1.5487255815603942,0.9115957668425306,1.2432604435821988,1.7551109454973162
0.9866666666666667,1.418075115786528,0.7538579258500546,1.5509185537738226,0.9150314934209832,1.2472192510283637,1.7578414424325952
0.9867067067067067,1.4214441927547417,0.7630862671108138,1.5531157778835272,0.9185958793040445,1.2511844733975948,1.7605389238147973
0.9867467467467468,1.4248198270118164,0.7723325696410621,1.5553172784859672,0.9223116587170257,1.2550320004428541,1.763160644363683
0.9867867867867868,1.4282020565951452,0.7815969376301799,1.5575230803881381,0.9259548298047213,1.2589887045065558,1.7658115951228563
0.9868268268268268,1.4315909198687882,0.7908794761623326,1.5597332086100792,0.9295705911842268,1.262835173961344,1.7686022168092457
0.9868668668668669,1.4349864555272833,0.8001802912269061,1.5619476883873586,0.933118488820884,1.2669167958835175,1.7713122125140164
0.9869069069069069,1.4383887025994997,0.8094994897290638,1.5641665451735867,0.9366728442180242,1.2709646013502205,1.7739524233103938
0.986946946946947,1.4417977004526672,0.8188371795007837,1.5663898046430438,0.9404436161833393,1.2749154095508621,1.776621918888118
0.986986986986987,1.4452134887962975,0.8281934693115972,1.5686174926932375,0.9441766880353244,1.2789173044545907,1.7792489294567446
0.987027027027027,1.4486361076863372,0.8375684688799666,1.5708496354476111,0.9478529817847036,1.2830839280767352,1.7819246206712158
0.987067067067067,1.4520655975292176,0.8469622888843783,1.5730862592581853,0.9515336656173509,1.2872014955976,1.7845439091897395
0.9871071071071071,1.4555019990861213,0.856375040975028,1.57532739070834,0.9553500571643795,1.2913368109609387,1.7871869138741636
0.9871471471471471,1.4589453534771684,0.8658068377852871,1.5775730566155446,0.9591274916306582,1.2954908355207628,1.7898807083243158
0.9871871871871871,1.4623957021857936,0.8752577929436954,1.5798232840342132,0.9631094430226291,1.2996831079148612,1.7925924458216498
0.9872272272272272,1.4658530870631092,0.884728021085908,1.5820781002585496,0.9670673676757985,1.3037941086478404,1.7953934682697803
0.9872672672672672,1.4693175503323306,0.8942176378668184,1.584337532825433,0.9710007724668673,1.3077637567556188,1.7981758718781908
0.9873073073073073,1.4727891345933601,0.9037267599731164,1.5866016095174087,0.9748496941917884,1.311704912193264,1.8009501858692436
0.9873473473473473,1.4762678828273021,0.9132555051356536,1.5888703583656318,0.9787890300805918,1.3156333774069666,1.803674054693787
0.9873873873873874,1.4797538384011946,0.9228039921424022,1.591143807652953,0.9826841888323327,1.3197390392064954,1.806444762463355
0.9874274274274274,1.4832470450726802,0.9323723408512544,1.5934219859169654,0.9863916946350723,1.323847720218785,1.8091735090500727
0.9874674674674675,1.4867475469948719,0.9419606722033448,1.5957049219531774,0.9901772757312256,1.3279187853103869,1.811967496971445
0.9875075075075075,1.4902553887211658,0.9515691082362366,1.5979926448181516,0.9939719833572063,1.332095341381123,1.8147847456328756
0.9875475475475476,1.4937706152102754,0.9611977720977106,1.6002851838327883,0.9978380376199538,1.3362355327560496,1.8176380359248498
0.9875875875875876,1.497293271831187,0.9708467880593384,1.6025825685855568,1.0017165159084995,1.3403713066780432,1.8205422527905013
0.9876276276276276,1.5008234043683406,0.9805162815306722,1.6048848289358744,1.0057175442965218,1.3445884610805776,1.8234092729391151
0.9876676676676677,1.504361059026794,0.9902063790733916,1.6071919950174742,1.0096085785516296,1.348621965015448,1.826271841582681
0.9877077077077077,1.5079062824374758,0.9999172084156941,1.609504097241832,1.0134965215193428,1.3529331361832007,1.8289918396772096
0.9877477477477478,1.5114591216626039,1.0096488984671321,1.6118211663016981,1.01735149355375,1.3571269893757258,1.8318594147848488
0.9877877877877878,1.5150196242010567,1.019401579333329,1.6141432331746022,1.0210737500620466,1.361219224985341,1.8346719670345064
0.9878278278278279,1.518587837993993,1.0291753823313723,1.6164703291265172,1.0248867622195639,1.3653638395949246,1.8375585467223698
0.9878678678678678,1.522163811430378,1.0389704400049484,1.618802485715464,1.0287229641600626,1.369619513465893,1.8404449326372767
0.987907907907908,1.5257475933527775,1.048786886140216,1.6211397347952896,1.0326574306434435,1.3739325426106865,1.8433566724271964
0.9879479479479479,1.52933923306309,1.058624855781507,1.6234821085194064,1.0364930177636218,1.3781862812468837,1.8462909984483666
0.9879879879879879,1.532938780328505,1.068484485247644,1.6258296393446772,1.0404313665215605,1.3825058921166948,1.8492444849353549
0.988028028028028,1.5365462853874683,1.0783659121482825,1.6281823600353054,1.0443474003979254,1.3869189799141213,1.8521378209385027
0.988068068068068,1.5401617989557397,1.088269275400504,1.6305403036667867,1.04846972260717,1.391428676225733,1.855035355503483
0.9881081081081081,1.543785372232655,1.0981947152459677,1.6329035036299924,1.052500380274894,1.3959178528135752,1.8578676704544932
0.9881481481481481,1.5474170569073342,1.1081423732679156,1.635271993635218,1.0565372363031182,1.400377073150967,1.8607140720521815
0.9881881881881882,1.5510569051651575,1.1181123924089098,1.637645807716407,1.0606573223631572,1.4046831918278384,1.863609014989699
0.9882282282282282,1.5547049696941926,1.1281049169884407,1.640024980235343,1.064691031175577,1.4091055079206172,1.8665590547280964
0.9882682682682683,1.5583613036918618,1.1381200927211865,1.6424095458859969,1.06881039881589,1.4133055432175972,1.869456447721858
0.9883083083083083,1.5620259608716012,1.1481580667352556,1.6447995396988704,1.0730109140873612,1.4177221719252668,1.8723508954322619
0.9883483483483484,1.5656989954697589,1.1582189875910784,1.6471949970454949,1.0772632120873078,1.4221639840369822,1.8751748353126356
0.9883883883883884,1.569380462252458,1.1683030053002113,1.6495959536429075,1.081341686689877,1.4262254833685606,1.8780472907929213
0.9884284284284284,1.5730704165227312,1.1784102713448719,1.652002445558303,1.0853448843900675,1.430479437363502,1.8809337814610108
0.9884684684684685,1.5767689141276682,1.1885409386975256,1.6544145092136966,1.0894352464953712,1.4349349990976594,1.8837989104678825
0.9885085085085085,1.5804760114656833,1.1986951618407846,1.656832181390663,1.0935771540026136,1.439484594158596,1.8867736058417564
0.9885485485485486,1.5841917654940134,1.2088730967879497,1.6592554992352262,1.097780786001141,1.4440185816512563,1.8897474088256412
0.9885885885885886,1.5879162337361865,1.219074901103467,1.6616845002627303,1.1019305640202917,1.4485994759647745,1.892727415058514
0.9886286286286287,1.5916494742897869,1.2293007339241986,1.6641192223629044,1.1061916666670575,1.4531759353876383,1.8956738290372
0.9886686686686686,1.5953915458341712,1.2395507559805559,1.6665597038048943,1.1106255384782218,1.4577837612715328,1.8986261940977318
0.9887087087087088,1.5991425076385135,1.2498251296185368,1.6690059832425088,1.1150230936904864,1.4623702862470447,1.9015786761358042
0.9887487487487487,1.6029024195697938,1.2601240188216094,1.6714580997194308,1.1194482410652706,1.4669680586514828,1.9044978621476112
0.9887887887887887,1.6066713421010996,1.2704475892334464,1.6739160926746302,1.123797663277937,1.4715678878006597,1.907440113815443
0.9888288288288288,1.6104493363199557,1.2807960081807481,1.6763800019477972,1.1281107785664013,1.4763010211554946,1.9103935298213446
0.9888688688688688,1.6142364639368139,1.2911694446964903,1.6788498677848787,1.1324946328810874,1.4810929786411058,1.913309930320566
0.9889089089089089,1.6180327872937743,1.3015680695438168,1.681325730843766,1.1368716494957802,1.4857355887130053,1.9161767094502797
0.9889489489489489,1.621838369373326,1.3119920552399802,1.6838076321999953,1.141250640506847,1.4906194000520605,1.9191322801660111
0.988988988988989,1.6256532738073897,1.3224415760811108,1.6862956133526454,1.1456624497949133,1.495495603583055,1.9221474790996784
0.989029029029029,1.629477564886377,1.3329168081670326,1.6887897162302459,1.1500178563572254,1.5004674687358177,1.925089508824736
0.9890690690690691,1.633311307568546,1.3434179294268864,1.6912899831968777,1.1544178384232464,1.5053762899165037,1.9280264141436745
0.9891091091091091,1.6371545674893848,1.3539451196448364,1.6937964570582944,1.1587965234862745,1.5102381815310673,1.9309916865837768
0.9891491491491491,1.6410074109713095,1.3644985604866304,1.6963091810682454,1.1632435039319788,1.5152011992370642,1.9339812518446071
0.9891891891891892,1.644869905033423,1.3750784355263324,1.698828198934841,1.1675544981118682,1.5200618195947588,1.9369452143585948
0.9892292292292292,1.6487421174014698,1.3856849302735912,1.7013535548270455,1.171947916388462,1.524859739852661,1.939964126069887
0.9892692692692693,1.6526241165180495,1.3963182322016139,1.7038852933813367,1.1763163947673299,1.5298983458555926,1.9429980813123657
0.9893093093093093,1.6565159715528897,1.4069785307753062,1.7064234597084063,1.1806051238074735,1.5347506953068617,1.9459760671826634
0.9893493493493494,1.6604177524134496,1.4176660174803182,1.7089680994000758,1.1847039592543982,1.5395850238723794,1.9489268792245684
0.9893893893893894,1.6643295297555503,1.4283808858521594,1.7115192585362284,1.188959108191137,1.544265796626087,1.9518961684658742
0.9894294294294295,1.6682513749943986,1.4391233315063963,1.7140769836919991,1.1933092415544595,1.5491147458457921,1.9549166725691436
0.9894694694694695,1.6721833603155947,1.4498935521688026,1.716641321944953,1.197570894221042,1.5540538513576798,1.9579373872057495
0.9895095095095094,1.676125558686559,1.4606917477066617,1.7192123208825385,1.2018712421653113,1.5588367525225002,1.9609800771344514
0.9895495495495495,1.680078043868016,1.471518120160218,1.7217900286095758,1.206197647853319,1.5635359440419878,1.9640362286638093
0.9895895895895895,1.6840408904257276,1.4823728737748192,1.7243744937559093,1.2103833135680695,1.568597776483299,1.9670559621671009
0.9896296296296296,1.6880141737425318,1.4932562150338913,1.7269657654842598,1.214641463735994,1.5735782350113432,1.9700854185643655
0.9896696696696696,1.6919979700304586,1.504168352692126,1.7295638934981252,1.2189724037957461,1.5787742182885336,1.9731749735967534
0.9897097097097097,1.6959923563432413,1.5151094978097477,1.73216892804994,1.2231582154249412,1.583755809177719,1.9763066997777419
0.9897497497497497,1.699997410588895,1.5260798637869735,1.7347809199492794,1.2273492295812398,1.5889522811301515,1.9793980372785702
0.9897897897897898,1.7040132115427042,1.5370796663995812,1.7373999205713289,1.231692092239133,1.594355027719562,1.9825035544942273
0.9898298298298298,1.708039838860295,1.548109123834721,1.7400259818654098,1.2361487513441833,1.6000059300866625,1.9856561777190675
0.9898698698698699,1.71207737309111,1.5591684567278232,1.7426591563637674,1.2405715291323538,1.605584917574961,1.9887962077472165
0.9899099099099099,1.716125895691995,1.570257888199812,1.7452994971904314,1.2449459471082642,1.6109951557757234,1.9918388231517896
0.9899499499499499,1.7201854890411976,1.581377643895454,1.7479470580703462,1.249254098560023,1.6167159097877737,1.9950116247130127
0.98998998998999,1.724256236452531,1.59252795202215,1.7506018933386072,1.2537114831218972,1.622410273813953,1.9980906233542417
0.99003003003003,1.7283382221898034,1.6037090433894612,1.7532640579498717,1.258435523045938,1.6281324198126654,2.0012785239185975
0.9900700700700701,1.7324315314816658,1.6149211514497803,1.755933607488043,1.2631076002974133,1.6340722111661141,2.004425947764532
0.9901101101101101,1.7365362505365596,1.626164512339272,1.7586105981760172,1.26781461011796,1.6399183973279707,2.0074677494815347
0.9901501501501502,1.7406524665581455,1.6374393649201378,1.761295086885747,1.272494430458359,1.6455626017820277,2.0105809306032905
0.9901901901901902,1.7447802677608686,1.6487459508232487,1.7639871311483926,1.2772692658970435,1.6512621948371375,2.013702171521813
0.9902302302302303,1.748919743386001,1.6600845144920897,1.7666867891647833,1.282048582736937,1.6568650963080538,2.01676871815159
0.9902702702702703,1.7530709837178264,1.6714553032270896,1.7693941198159737,1.2867618890472832,1.6624801896160044,2.0198487844369257
0.9903103103103102,1.7572340801003208,1.6828585672313132,1.7721091826741222,1.2912426485465769,1.66836434975348,2.0229300479405974
0.9903503503503504,1.7614091249540655,1.694294559656788,1.774832038013521,1.2958808807760254,1.6740452855423376,2.026108444807782
0.9903903903903903,1.7655962117934734,1.705763536651688,1.7775627468218305,1.3007520884401127,1.6797371417196691,2.02936950811684
0.9904304304304304,1.7697954352445235,1.717265757408912,1.7803013708116457,1.3056635886656711,1.6854784899688464,2.032564793744892
0.9904704704704704,1.7740068910626356,1.7288014842150456,1.7830479724321537,1.3105687534910035,1.6912498659119477,2.0356712043759
0.9905105105105105,1.778230676151138,1.7403709825009432,1.785802614881177,1.3154581568092099,1.696900317922475,2.038827321215989
0.9905505505505505,1.7824668885798967,1.7519745208927602,1.7885653621173239,1.32022790683869,1.7026179747580505,2.042103956225586
0.9905905905905906,1.786715627604544,1.7636123712646203,1.7913362788725287,1.324836250537056,1.708203355356242,2.0453463742187217
0.9906306306306306,1.7909769936858992,1.775284808791811,1.794115430664717,1.3295239671997687,1.7138545141311876,2.0486170056334565
0.9906706706706707,1.7952510885099862,1.786992112005614,1.7969028838108605,1.3341711087470627,1.7195477613120451,2.051879684728514
0.9907107107107107,1.7995380150082854,1.7987345628487814,1.799698705440186,1.3388512080916,1.7253814051464311,2.055100456005235
0.9907507507507507,1.8038378773785853,1.8105124467326463,1.802502963507773,1.3433623425051442,1.731408815309578,2.058318179668402
0.9907907907907908,1.8081507811061552,1.822326052595121,1.8053157268083622,1.347913977277328,1.7371056923396235,2.061565983834444
0.9908308308308308,1.812476832985373,1.8341756729599348,1.8081370649904607,1.352640127003376,1.7426270530548833,2.064842806731952
0.9908708708708709,1.816816141141922,1.8460616039974385,1.8109670485708187,1.3576602460452423,1.748328350515354,2.0681030655080215
0.9909109109109109,1.8211688150552903,1.85798414558623,1.8138057489491024,1.3627442634034526,1.7541293035458305,2.0714750622920346
0.990950950950951,1.825534965581943,1.8699436013766264,1.8166532384230063,1.3676975329643384,1.76029656767833,2.0748571205560165
0.990990990990991,1.829914704978802,1.8819402788549793,1.8195095902035665,1.3729429096074357,1.766409467681345,2.07824574622504
0.9910310310310311,1.8343081469274334,1.8939744894099262,1.8223748784309348,1.3779872521863934,1.7729116457117278,2.081622753381626
0.9910710710710711,1.8387154065585543,1.9060465483995181,1.8252491781903615,1.38270419585682,1.7790730997620945,2.084955848240936
0.991111111111111,1.8431366004772731,1.918156775220357,1.8281325655286564,1.387562493061611,1.7853080131180907,2.0883688447515607
0.9911511511511512,1.8475718467887448,1.9303054933778658,1.8310251174709204,1.3924592416732076,1.791544576331796,2.091782224632663
0.9911911911911911,1.8520212651244192,1.9424930305581916,1.8339269120376647,1.3974206461638945,1.7976121931638807,2.0951761737862684
0.9912312312312312,1.856484976668957,1.9547197187019258,1.8368380282623633,1.4025543026754477,1.8035609675938316,2.0986081673867125
0.9912712712712712,1.8609631041875974,1.9669858940790712,1.8397585462093027,1.407716033452498,1.8098549737415026,2.1021287298064495
0.9913113113113113,1.8654557720543095,1.979291897366152,1.842688546991941,1.4128780314034735,1.816309354965078,2.1055534433409293
0.9913513513513513,1.8699631062803885,1.9916380737245423,1.8456281127915577,1.4181313566098859,1.8222614872535288,2.1089305499621362
0.9913913913913914,1.8744852345439014,2.004024772881121,1.8485773268764574,1.4233847449749044,1.8285575568075514,2.112212616494941
0.9914314314314314,1.8790222862195778,2.016452349210148,1.8515362736214638,1.4283809926531175,1.8347188018196434,2.1155636300363447
0.9914714714714714,1.883574392409618,2.0289211618176495,1.8545050385280117,1.433561015625795,1.8411736659889755,2.1188984673145863
0.9915115115115115,1.888141685975012,2.0414315746272065,1.857483708244573,1.4388749911456062,1.8479483508105319,2.122239391943582
0.9915515515515515,1.8927243015676474,2.0539839564679037,1.860472370587596,1.444135696946545,1.8542508927173516,2.12560710425614
0.9915915915915916,1.8973223756632416,2.0665786811645313,1.8634711145629836,1.4493690348451953,1.8603304528533995,2.1289657986305013
0.9916316316316316,1.9019360465948592,2.079216127629397,1.8664800303879516,1.4545522079718882,1.8664916008584962,2.132409737463805
0.9916716716716717,1.9065654545874315,2.0918966799568777,1.8694992095135423,1.459812467183683,1.8728278908106228,2.1358818794109937
0.9917117117117117,1.9112107417928546,2.104620727519558,1.8725287446475138,1.4651778320639557,1.8788833885227472,2.1392982133780376
0.9917517517517518,1.915872052326146,2.1173886650672697,1.8755687297779213,1.470626836215749,1.8850865288460514,2.1425730232010314
0.9917917917917918,1.9205495323022266,2.130200892827838,1.8786192601971043,1.4760124306307976,1.8909659637568383,2.1459130734686096
0.9918318318318318,1.9252433298737937,2.1430578166108263,1.8816804325263872,1.4813722164330734,1.896933897715316,2.149319475003489
0.9918718718718719,1.9299535952699554,2.155959847913356,1.8847523447412753,1.4866524099376333,1.9031151999543088,2.152793867614642
0.9919119119119119,1.9346804808358025,2.1689074040285026,1.8878350961972625,1.492030426608025,1.9090819717502892,2.1563356180955786
0.991951951951952,1.9394241410730597,2.1819009081566416,1.8909287876563432,1.4974624732879946,1.9153531558130494,2.159792013915839
0.991991991991992,1.9441847326815305,2.1949407895189745,1.8940335213140416,1.5027526199305377,1.922083712222411,2.163261478373974
0.992032032032032,1.9489624146017657,2.208027483474402,1.8971494008272385,1.5082886038949743,1.9288786872534815,2.166784570284764
0.992072072072072,1.9537573480585628,2.221161431638672,1.900276531342541,1.5138101590501003,1.9358870318902532,2.1704283086600853
0.9921121121121121,1.9585696966057493,2.2343430820070522,1.9034150195254886,1.5194069934622374,1.9426801876206405,2.17404913884097
0.9921521521521521,1.963399626171872,2.2475728890794757,1.9065649735903514,1.5247838857647515,1.9495171870275205,2.1776204197972864
0.9921921921921922,1.968247305107218,2.2608513139893365,1.9097265033307944,1.5301067086624272,1.9563505394628173,2.1812096634941023
0.9922322322322322,1.9731129042318198,2.2741788246349848,1.9128997201511868,1.5357217049237681,1.9629615414546926,2.184835571713076
0.9922722722722722,1.9779965968848559,2.2875558958150397,1.916084737098819,1.5410960843406252,1.9696038625273544,2.188396542121204
0.9923123123123123,1.982898558975168,2.3009830093667643,1.9192816688968486,1.5465574070711883,1.976674060300257,2.1919922329407915
0.9923523523523523,1.9878189690330648,2.3144606543079598,1.9224906319780857,1.5520695939935245,1.9834185256048495,2.1955700353242786
0.9923923923923924,1.9927580082635867,2.327989326982868,1.9257117445197305,1.5576098100251459,1.9900029755280508,2.1994467905442012
0.9924324324324324,1.99771586060093,2.341569531211243,1.9289451264788673,1.5632869371293172,1.9967097418434945,2.203189924212946
0.9924724724724725,2.002692712764495,2.3552017784418777,1.9321908996290185,1.568843264350119,2.0035645231046586,2.2069246790813244
0.9925125125125125,2.007688754316177,2.368886587909529,1.9354491875975068,1.5745432539256639,2.0102931001040085,2.2107430224699187
0.9925525525525526,2.0127041777193635,2.382624486796517,1.9387201159039327,1.5802709648583053,2.0170694145071475,2.2145059641444487
0.9925925925925926,2.0177391783992658,2.3964160103979886,1.942003811999521,1.5861408422246766,2.0238856381207984,2.2183673284952987
0.9926326326326326,2.0227939548050475,2.410261702292087,1.9453004053076397,1.5917754869078633,2.030917389072797,2.222239565690382
0.9926726726726727,2.0278687084734632,2.424162114514268,1.948610027265302,1.5974917860868267,2.038049298015084,2.226195036563047
0.9927127127127127,2.032963644094191,2.4381178077362615,1.9519328113657766,1.6031722076990673,2.0451195461612826,2.2301412553268536
0.9927527527527528,2.038078969577068,2.4521293514502296,1.9552688932024356,1.6086684892158942,2.052194950893266,2.2341548513560525
0.9927927927927928,2.0432148961209107,2.4661973241572777,1.9586184105136375,1.6141569486666316,2.0592263343372945,2.2382099782938987
0.9928328328328329,2.0483716382844532,2.480322313561764,1.9619815032289913,1.6194251411029676,2.066936690422466,2.2422558735708336
0.9928728728728728,2.053549414058964,2.4945049167702047,1.9653583135167154,1.6246678755021673,2.0744322512294135,2.2463899925167183
0.992912912912913,2.058748444943106,2.5087457404963343,1.9687489858324605,1.6299113565631678,2.0823801756311506,2.2504029078651504
0.9929529529529529,2.063968956019627,2.5230454012711525,1.972153666969322,1.6350263976820756,2.0901193416954245,2.254418766606514
0.992992992992993,2.0692111760343983,2.537404525659438,1.97557250610939,1.6401805494732902,2.097607804823197,2.258542369264098
0.993033033033033,2.074475337477435,2.5518237504816694,1.979005654876588,1.6453822372318125,2.105018215017086,2.262669131362641
0.993073073073073,2.079761676666415,2.5663037230427888,1.9824532673911401,1.6505483757647388,2.1125037965635225,2.2668072307763625
0.9931131131131131,2.085070433832393,2.58084510136699,1.9859155003254738,1.6556788037146999,2.119960968411932,2.2708163005265254
0.9931531531531531,2.090401853207965,2.5954485544392094,1.9893925129617165,1.6608634304377952,2.127592566344378,2.2749872266347513
0.9931931931931932,2.095756183118087,2.6101147624538905,1.9928844672509263,1.6658582622288352,2.1352158602551325,2.2791085572372682
0.9932332332332332,2.101133676073288,2.6248444170703102,1.9963915278738833,1.6707923371911382,2.1429121132610565,2.2833575699372473
0.9932732732732733,2.1065345888658054,2.6396382216759022,1.9999138623037862,1.6759908392641443,2.15054967709472,2.287635921540049
0.9933133133133133,2.11195918266829,2.654496891656621,2.003451640870624,1.6811047003409625,2.15802356218873,2.291765507813794
0.9933533533533534,2.117407723135624,2.669421154675839,2.007005036827581,1.6864831871143522,2.16540460700055,2.2959155848997113
0.9933933933933934,2.122880480509506,2.6844117509608205,2.010574226419243,1.6918981863877713,2.1729355974288835,2.3001804764798757
0.9934334334334334,2.128377729726355,2.699469433598277,2.014159388951971,1.697330718563546,2.180511603519181,2.3046019889440563
0.9934734734734735,2.1338997505282684,2.7145949688383,2.017760706866262,1.7027333157943492,2.1883566979055553,2.3088966804716806
0.9935135135135135,2.1394468275773226,2.729789136407449,2.0213783658112976,1.7082236662592223,2.1963369556175465,2.3132315148934675
0.9935535535535536,2.145019250573456,2.7450527298316407,2.0250125547218194,1.7137395328807088,2.204233403901623,2.3177538129856208
0.9935935935935936,2.1506173143757126,2.760386556768256,2.028663465897204,1.7193667320939203,2.212449489299335,2.322388506803679
0.9936336336336337,2.156241319127428,2.775791439349043,2.0323312950831056,1.7250848782238313,2.2205717268429503,2.3269612857363526
0.9936736736736737,2.161891570385021,2.7912682145328844,2.0360162415554486,1.7310224029764345,2.228400242346769,2.3315962285262923
0.9937137137137138,2.167568379250996,2.80681773447012,2.0397185082071716,1.737004545984974,2.236182785529721,2.336355784896893
0.9937537537537537,2.173272062510875,2.8224408668776135,2.043438301637527,1.742971223732043,2.2445162029722865,2.3411902498359556
0.9937937937937937,2.1790029427746127,2.838138495426113,2.0471758322443128,1.749006859969994,2.2522266425288984,2.3460854140984315
0.9938338338338338,2.1847613486223327,2.853911520139433,2.0509313143189125,1.7548957338285631,2.260794403759497,2.350920391516281
0.9938738738738738,2.1905476147547,2.869760857806353,2.05470496614437,1.76086569425893,2.269582561375289,2.355716516088585
0.9939139139139139,2.196362082148232,2.8856874424060264,2.058497010096673,1.7665511389791482,2.2791859150240645,2.3604456852431834
0.9939539539539539,2.202205098215368,2.9016922255464435,2.062307672749153,1.7722852468624268,2.28861861200366,2.365253078881502
0.993993993993994,2.208077016970003,2.917776176917835,2.0661371849804366,1.7778611175147463,2.298047874951388,2.3702021629296333
0.994034034034034,2.2139781991981202,2.9339402847600686,2.0699857820857304,1.7835859590592555,2.3076811960009804,2.3751371269363153
0.9940740740740741,2.219909012634312,2.9501855563461596,2.0738537038919427,1.7894791464024078,2.317139785750138,2.3800329889992766
0.9941141141141141,2.2258698321438515,2.9665130184809847,2.077741194876425,1.7953725819740654,2.326792076455083,2.385133387505917
0.9941541541541541,2.2318610399110668,2.9829237180172696,2.0816485042898263,1.8013961559012384,2.336381425070752,2.390146345222076
0.9941941941941942,2.2378830256338773,2.9994187223884463,2.0855758862829634,1.8073103246289854,2.3461473088116085,2.3952789639839214
0.9942342342342342,2.2439361867248575,3.015999120159392,2.0895236000379507,1.813128020452205,2.3558941405428326,2.4004810474682325
0.9942742742742743,2.2500209285193282,3.0326660215964214,2.0934919099039098,1.8186630307965894,2.3658414924055826,2.4055663227789936
0.9943143143143143,2.256137664490281,3.049420559255987,2.0974810855371397,1.8244934155363406,2.3756103125984573,2.4108835665229393
0.9943543543543544,2.262286816470998,3.0662638885944724,2.101491402046303,1.8302080929947733,2.3849787929239454,2.416129714143943
0.9943943943943944,2.2684688148851078,3.083197188598338,2.1055231401424614,1.835975169802146,2.3952831175581903,2.4214452808217715
0.9944344344344345,2.274684098984949,3.1002216624370336,2.1095765862945317,1.841792443225579,2.404905184071485,2.426749559477628
0.9944744744744745,2.280933117098058,3.117338538138159,2.113652032890038,1.8474872377534732,2.414892966157609,2.431963291110946
0.9945145145145146,2.287216326882654,3.13454906928727,2.117749778401731,1.853277756845388,2.4247608170809616,2.437448376750273
0.9945545545545545,2.2935341955919792,3.1518545357519425,2.121870127559986,1.8592125104188,2.4349733271174827,2.4429316836114126
0.9945945945945945,2.2998872003484,3.1692562444325736,2.126013391531565,1.8654118186184532,2.4451393657520732,2.4482170432364496
0.9946346346346346,2.3062758284272644,3.186755530039898,2.1301798881047374,1.8717829235590036,2.454809020664036,2.4536917525598585
0.9946746746746746,2.3127005775511345,3.204353755900934,2.134369941881175,1.8781999220496262,2.4647764189870696,2.45937723438368
0.9947147147147147,2.3191619561949945,3.2220523147949844,2.138583884474996,1.8844746957234433,2.474144683471312,2.4648776316538656
0.9947547547547547,2.3256604839025323,3.2398526298199792,2.1428220547190424,1.8907357418401753,2.483642750158544,2.4706892494175885
0.9947947947947948,2.3321966916144925,3.2577561552918706,2.1470847988790167,1.8970851708804644,2.492970331871329,2.4764960901871147
0.9948348348348348,2.338771122009126,3.275764377677171,2.1513724708755166,1.903592555327675,2.50302591254679,2.4822730790910166
0.9948748748748749,2.3453843298558175,3.2938788165615875,2.1556854325146637,1.9100376555421223,2.512786626171083,2.4881007447736674
0.9949149149149149,2.3520368823819604,3.312101025654935,2.1600240537273656,1.9164010965349434,2.522331773013556,2.493918934960043
0.994954954954955,2.3587293596542427,3.3304325938355337,2.164388712817984,1.9229789900643497,2.5314398904003976,2.499787899827011
0.994994994994995,2.365462354974473,3.3488751462344255,2.1687797967224824,1.9296416771995866,2.540679098157491,2.5056146285410414
0.995035035035035,2.37223647529116,3.367430345362743,2.1731977012768438,1.9361494188096924,2.5500970679401997,2.5116591690620087
0.9950750750750751,2.379052341627152,3.3860998922830685,2.1776428314959686,1.9426301366284369,2.5597823654466483,2.5176201280319255
0.9951151151151151,2.3859105895243116,3.404885527827462,2.182115601863681,1.9492454305374056,2.569425579957045,2.523740710047468
0.9951551551551552,2.392811869506206,3.423789033864826,2.1866164366344822,1.956143199666291,2.5793712245424083,2.530108254960164
0.9951951951951952,2.3997568475592317,3.442812234618765,2.191145770147325,1.9628981514470576,2.589715269943058,2.536494580370384
0.9952352352352353,2.4067462056336826,3.461956998040087,2.1957040471524016,1.9697249944026871,2.6003581102311646,2.5430432746763545
0.9952752752752753,2.413780642165114,3.4812252372348773,2.200291723151161,1.9764823104227087,2.6113304745591215,2.549772198408706
0.9953153153153154,2.4208608726176615,3.500618911952725,2.2049092647506487,1.9833031482822647,2.6227474664244217,2.5562137634400295
0.9953553553553554,2.427987630049775,3.5201400301363406,2.2095571500324622,1.9902289019405353,2.634147887109102,2.5627688189364703
0.9953953953953953,2.4351616657041344,3.5397906495374114,2.214235868937479,1.996934584811443,2.6457917529951755,2.569249759928205
0.9954354354354354,2.442383749622493,3.5595728794007417,2.218945923666843,2.003952600750998,2.6570945270831148,2.5759346572113033
0.9954754754754754,2.4496546712869165,3.5794888822206845,2.2236878291001627,2.0108684331216153,2.667503068287556,2.582857383035788
0.9955155155155155,2.456975240289042,3.5995408755743328,2.228462113231984,2.0176401743163734,2.679242505543194,2.5899853688002787
0.9955555555555555,2.4643462870282837,3.6197311340339944,2.2332693176271414,2.0244401824121305,2.6912214519347826,2.5970346260472734
0.9955955955955956,2.4717686634411784,3.6400619911649663,2.2381099978964203,2.03138407328829,2.7023570734028315,2.603886233412643
0.9956356356356356,2.4792432437628884,3.66053584161139,2.242984724193188,2.0379825716153017,2.713514254096036,2.610710756116796
0.9956756756756757,2.4867709253232673,3.681155143276776,2.2478940817325657,2.044130852169737,2.7243963511856006,2.617779612249382
0.9957157157157157,2.4943526293786826,3.7019224196024787,2.2528386713339232,2.0500206162579575,2.7356180326763537,2.6248511890875066
0.9957557557557557,2.501989301982272,3.7228402619514416,2.2578191099884384,2.056060988850806,2.7469589550887212,2.6321548648494995
0.9957957957957958,2.5096819148942027,3.7439113321015123,2.262836031452741,2.0620288345449698,2.7582947360302508,2.6395730527795167
0.9958358358358358,2.517431466534418,3.7651383648551446,2.2678900868702723,2.0681089443477614,2.769685209430116,2.6468923153636075
0.9958758758758759,2.5252389829804875,3.7865241707726396,2.272981945422057,2.0744114894026624,2.780670833092219,2.6544148919149553
0.9959159159159159,2.53310551901263,3.808071639034595,2.2781122950082366,2.0808234369417984,2.792604887352322,2.6618555643045156
0.995955955955956,2.5410321592092915,3.829783740442842,2.283281842962581,2.0875565651890073,2.8039032723234394,2.6691588378519384
0.995995995995996,2.5490200190955514,3.8516635305660767,2.288491316801447,2.0941522545242406,2.8149982651787564,2.6764371332302064
0.9960360360360361,2.5570702463481747,3.873714153040652,2.293741465009679,2.1006262880192477,2.82733245062946,2.684045618791975
0.9960760760760761,2.5651840220599937,3.8959388430338953,2.299033057865213,2.107172866980851,2.8395150312132813,2.6918514680896584
0.9961161161161161,2.573362562067874,3.918340930881568,2.304366888305135,2.113791627806016,2.8517731863353637,2.6997848347083595
0.9961561561561562,2.581607118347605,3.9409238459086566,2.3097437728353944,2.1202947748218866,2.8637098836671093,2.7076873225595524
0.9961961961961961,2.5899189804800247,3.9636911204452856,2.315164552486973,2.1264634730730947,2.8750226072284706,2.7157673523329016
0.9962362362362363,2.5982994771930756,3.986646394050598,2.320630093821571,2.132641659113403,2.8868576292261983,2.7238031246080734
0.9962762762762762,2.606749977983966,4.0097934179560815,2.3261412899895433,2.1388755468609264,2.899145077850303,2.731911443262902
0.9963163163163163,2.615271894827279,4.033136059744285,2.331699061843877,2.1451350649369214,2.9106023017067546,2.7400458743299887
0.9963563563563563,2.623866683973772,4.056678308275983,2.3373043591133293,2.151472825629253,2.922330179927731,2.747952585562589
0.9963963963963964,2.6325358478465395,4.080424278883999,2.3429581616390474,2.1573597513787566,2.934544575255575,2.756245419815164
0.9964364364364364,2.6412809370401678,4.104378218849155,2.3486614806783703,2.1637065471791876,2.9463740416354884,2.7646025723789496
0.9964764764764764,2.6501035524304726,4.12854451317912,2.354415360280743,2.170074449922483,2.9606508994357537,2.7732176509621027
0.9965165165165165,2.6590053474016524,4.152927690708874,2.360220878740208,2.1766294794534113,2.974456658785822,2.7821517726632488
0.9965565565565565,2.667988030199074,4.177532430545289,2.366079150129831,2.183110975535786,2.987742839498807,2.7911244809442186
0.9965965965965966,2.6770533664166027,4.20236356888026,2.3719913259238714,2.189581530383085,2.999754502968603,2.800188251474236
0.9966366366366366,2.6862031816271963,4.2274261061962335,2.377958596713389,2.1961784764176673,3.011945627239434,2.8091576177411985
0.9966766766766767,2.695439364167647,4.25272521489399,2.383982194022378,2.202888443560903,3.0253754441161824,2.8183200555754637
0.9967167167167167,2.70476386808767,4.278266247370574,2.390063392231089,2.209450968336616,3.038784931398821,2.827552195399198
0.9967567567567568,2.7141787162759887,4.304054744582056,2.396203510614775,2.2161523188404058,3.05301778189933,2.8367573677776905
0.9967967967967968,2.723686003775543,4.330096445124314,2.402403915505789,2.2229870938449015,3.067773144538617,2.846272059758526
0.9968368368368369,2.73328790130265,4.356397294872477,2.408666022588685,2.229668721049165,3.0832272643770198,2.8556198722969013
0.9968768768768769,2.7429866589845773,4.382963457218625,2.4149912993377676,2.236976111476074,3.0983087481339275,2.865602911093721
0.9969169169169169,2.7527846103328892,4.409801323955305,2.421381267608406,2.2455233366155474,3.1131075349691306,2.8752609762537444
0.996956956956957,2.762684176470088,4.43691752685285,2.4278375063935353,2.2545133151826384,3.1277627455538015,2.885060768226434
0.996996996996997,2.7726878706295097,4.46431894998518,2.434361654758376,2.2638628296066723,3.1435161218022856,2.8948433304560286
0.997037037037037,2.782798302950381,4.492012742864087,2.4409554149676396,2.273533825378671,3.159355268612429,2.9045982884559924
0.997077077077077,2.7930181855909195,4.520006334444693,2.4476205558201647,2.283799569870952,3.175411135854244,2.9147422404076284
0.9971171171171171,2.803350338186219,4.548307448075295,2.4543589162084034,2.294975117707313,3.1924884217538314,2.925131703535001
0.9971571571571571,2.813797693678337,4.57692411746675,2.4611724089206546,2.30559027725983,3.2093336190848216,2.9358674186462785
0.9971971971971972,2.8243633045506185,4.605864703769085,2.468063024706925,2.3176404960703256,3.226439923904222,2.9463192528911115
0.9972372372372372,2.835050349499521,4.635137913846514,2.475032836630122,2.330412750121106,3.2431768472787246,2.9573275640257237
0.9972772772772773,2.845862140582495,4.664752819856399,2.4820840047277137,2.342741099924171,3.260244643266688,2.968156469158879
0.9973173173173173,2.8568021308824525,4.694718880243241,2.4892187810102953,2.3548848031672343,3.277758527084866,2.979158571132443
0.9973573573573573,2.8678739227355106,4.725045962275528,2.4964395148275065,2.368310483434371,3.2963651905975553,2.989669353126942
0.9973973973973974,2.8790812765718234,4.755744366261951,2.503748658633798,2.381827305138041,3.316308724742603,3.000145174395315
0.9974374374374374,2.890428120425795,4.786824851601091,2.511148774190736,2.3946708699663124,3.3336147820354505,3.0114620150044398
0.9974774774774775,2.901918560178024,4.818298664835458,2.5186425392465375,2.4091083476869297,3.3529229622859984,3.023407871806794
0.9975175175175175,2.9135568905970795,4.850177569896348,2.526232754737226,2.4232983741101926,3.3742369367138534,3.0356044749824562
0.9975575575575576,2.925347607258697,4.882473880752084,2.53392235256002,2.4371564423786545,3.394771323229255,3.048301067282885
0.9975975975975976,2.937295419426717,4.9152004966905745,2.541714403973946,2.45135440832167,3.4139598765013117,3.0609074653458497
0.9976376376376377,2.949405263991941,4.948370940499665,2.5496121286903963,2.4678049423621213,3.4309719033692505,3.0738972367017285
0.9976776776776777,2.961682320574348,4.981999399834084,2.5576189047224007,2.4835789515877216,3.449369003188337,3.0869825059921085
0.9977177177177177,2.9741320279088166,5.0161007720980635,2.5657382790709673,2.4994385068473433,3.469048787285698,3.1002873162381546
0.9977577577577578,2.986760101647212,5.0506907132075805,2.573973979335138,2.5161037848448973,3.4891007246808217,3.1141101215094986
0.9977977977977978,2.9995725537274813,5.0857856906448395,2.582329926344009,2.531657354903929,3.508436625208862,3.1281024906863704
0.9978378378378379,3.012575713479377,5.1214030412695974,2.5908102479213326,2.5471547410798068,3.5281110538533578,3.1416353313527097
0.9978778778778779,3.025776250657035,5.157561034408401,2.599419293906762,2.5644498412931047,3.546073052304178,3.155244465482904
0.997917917917918,3.0391812006156655,5.194278940816822,2.6081616525754336,2.5831543227897065,3.5671762718292603,3.1693237279592257
0.9979579579579579,3.0527979918763117,5.231577108182942,2.617042168614986,2.6008480954805897,3.5867195317828173,3.1832866012829824
0.997997997997998,3.0666344763583506,5.269477043938091,2.6260659628424023,2.619476659104879,3.608900043239003,3.197003740883289
0.998038038038038,3.0806989625958736,5.308001506240871,2.635238453866874,2.638749447792835,3.63050077834336,3.211038112160547
0.998078078078078,3.095000252301495,5.347174604130182,2.6445653819357577,2.6579081648742484,3.6500959027171804,3.225935835263922
0.9981181181181181,3.109547680691594,5.387021907981323,2.654052835233648,2.677543213674791,3.671036365442425,3.2410095216675314
0.9981581581581581,3.1243511610498125,5.427570571571226,2.66370727894553,2.698602964110485,3.694407961280995,3.2566311837366264
0.9981981981981982,3.139421234077856,5.468849467256736,2.67353558744208,2.71986507447881,3.717039908247963,3.2718287044287253
0.9982382382382382,3.1547691226661483,5.5108893359985816,2.683545079999662,2.7413219089912984,3.7405590743657715,3.2865563273367497
0.9982782782782783,3.1704067928195987,5.5537229542449875,2.6937435605345206,2.7630412759760974,3.764183151296,3.3022858036025715
0.9983183183183183,3.1863470215900933,5.597385320007647,2.7041393619065826,2.7841888293351458,3.7885094498733136,3.3184245234139746
0.9983583583583584,3.2026034730117745,5.64191386085834,2.714741395442462,2.8040974561253798,3.8132126410352445,3.335504362173571
0.9983983983983984,3.2191907832016184,5.6873486670305216,2.7255592064358383,2.828778615362552,3.8366463361308396,3.3534828287022247
0.9984384384384384,3.236124655993725,5.733732753374117,2.7366030365176464,2.854608208945531,3.8602398734500696,3.371470783624198
0.9984784784784785,3.253421970717996,5.781112354575381,2.7478838939465193,2.8789412786526922,3.8855381177520396,3.3904649726548763
0.9985185185185185,3.271100904031715,5.829537258869481,2.759413633064162,2.9023291259355894,3.909782775972065,3.409646664785959
0.9985585585585586,3.28918106807297,5.879061186460745,2.7712050443954155,2.9254429443858174,3.9343215085616228,3.429265143711395
0.9985985985985986,3.3076836676436496,5.9297422200673875,2.7832719571589015,2.9487861100406345,3.958647719380922,3.4476798424063597
0.9986386386386387,3.326631679673839,5.981643296497907,2.7956293563090253,2.9751713700733635,3.9841959752859273,3.4669711085650396
0.9986786786786787,3.3460500588852176,6.034832769989944,2.808293516664272,3.0016622096782566,4.0099354517265455,3.4865684324120494
0.9987187187187188,3.3659659744057397,6.089385060328766,2.821282157221135,3.0283158866190343,4.036090222376162,3.5067798174536438
0.9987587587587587,3.3864090831244535,6.145381401601765,2.8346146194289914,3.0594503036169316,4.063446164929888,3.527784417669612
0.9987987987987987,3.407411846887732,6.202910711040311,2.8483120740572168,3.0906919390855463,4.091177631818749,3.549838307635103
0.9988388388388388,3.4290099022947382,6.262070601937761,2.8623977623661334,3.1233956721579865,4.118842068512432,3.5726313325357753
0.9988788788788788,3.451242493971284,6.322968570443083,2.8768972786769247,3.1565175483681243,4.146556206721153,3.597052961506554
0.9989189189189189,3.4741529849294466,6.385723393502397,2.8918389032148566,3.189099256107844,4.176168738387224,3.6219295886811094
0.9989589589589589,3.4977894611594738,6.45046678491508,2.907253996408352,3.2214887475419607,4.206400132789599,3.646885333890521
0.998998998998999,3.522205452242207,6.517345369185175,2.9231774688536127,3.25347574660435,4.240501445909451,3.6728930916962086
0.999039039039039,3.5474607958999815,6.58652304963908,2.939648345152162,3.287251848351393,4.278029680593013,3.700430736174491
0.9990790790790791,3.5736226826039896,6.658183869741364,2.956710445176515,3.3212617893615834,4.32115177834385,3.728314156779729
0.9991191191191191,3.600766927425342,6.732535496860719,2.9744132135382664,3.3599105114161967,4.364557020808273,3.758219689224387
0.9991591591591592,3.6289795314649,6.809813499229943,2.992812737911891,3.400492991998812,4.4139226542931995,3.7897282656049405
0.9991991991991992,3.658358616173068,6.890286644300144,3.0119730105476528,3.4426163816268938,4.46257968184925,3.822455909113824
0.9992392392392392,3.689016843359248,6.974263527462289,3.0319675065386402,3.482872901701695,4.509949593095334,3.857232796466544
0.9992792792792793,3.7210844757674364,7.062100955362978,3.0528811798483284,3.5258478026521605,4.563219899751695,3.89204044243717
0.9993193193193193,3.754713294187183,7.154214675382284,3.0748130179481628,3.5685757317785676,4.60958590524401,3.928369715788415
0.9993593593593594,3.7900816774334487,7.251093290361186,3.097879354847901,3.6194856827221287,4.66151991166639,3.965170508310271
0.9993993993993994,3.8274012879941344,7.3533165714621935,3.122218231300522,3.66917895111515,4.717684764727985,4.002026233771671
0.9994394394394395,3.8669260170647606,7.461579959786084,3.1479952285204957,3.72206688806971,4.766907562635499,4.04451127890376
0.9994794794794795,3.908964177217916,7.576727963683856,3.1754114199247274,3.779240781337141,4.81922934842371,4.086642388200765
0.9995195195195196,3.953895477328805,7.699800655291946,3.2047144417361775,3.83891552419088,4.878585635680335,4.132708236548695
0.9995595595595596,4.002195236960051,7.832099996890575,3.236214284973946,3.9018872362204,4.942714985531799,4.181823211740338
0.9995995995995997,4.054469916186693,7.975287161728768,3.270306467078278,3.9679163912908946,5.02137944043045,4.2345942160275145
0.9996396396396396,4.111511006708588,8.13153014881048,3.3075071782882093,4.047835652906602,5.095349181207793,4.290298523534464
0.9996796796796796,4.174380073179034,8.30373672218605,3.3485087433776304,4.122136568178897,5.163702797020403,4.35298203149205
0.9997197197197197,4.24454956300853,8.495940107371192,3.394271454135998,4.204451320708285,5.235319345178878,4.4231749987012385
0.9997597597597597,4.324150326453887,8.713976981156302,3.4461849955134047,4.291876492515298,5.318665988203729,4.513430735575743
0.9997997997997998,4.416441348899737,8.966774129594933,3.506374792760698,4.386630015080265,5.417826095135646,4.618613670266076
0.9998398398398398,4.526796964048558,9.269052553698225,3.5783458461186246,4.5035259808632615,5.556852437818451,4.730055771360653
0.9998798798798799,4.665102944224546,9.647890673310714,3.6685453984073124,4.638676033395627,5.735525072286375,4.834837323518584
0.9999199199199199,4.853022448137156,10.162626705766993,3.7911015966111883,4.813770860539631,5.9297591384452035,5.017727200782064
0.99995995995996,5.157289138049291,10.996052856395886,3.9895363943799724,5.099275567232392,6.202838373508064,5.38542188694182


==> figure/dir-com/hand_persistence_pdf.csv <==
abscissa,hl,wr,pw
0.05,0.590264469,0.505099563,0.706655711
0.15,0.870065159,0.616804274,1.314708299
0.25,1.245688003,0.573093735,1.362366475
0.35,1.134534304,0.582807188,1.202958094
0.45,0.893062476,0.432248664,0.98767461
0.55,0.75891146,0.446818844,0.838126541
0.65,0.551935608,0.403108305,0.721446179
0.75,0.532771177,0.267119961,0.576828266
0.85,0.398620161,0.233122875,0.445357436
0.95,0.341126869,0.281690141,0.33032046
1.05,0.306630893,0.301117047,0.253081348
1.15,0.210808739,0.237979602,0.239934265
1.25,0.168646991,0.203982516,0.164338537
1.35,0.172479877,0.267119961,0.134757601
1.45,0.168646991,0.218552695,0.116680362
1.55,0.141816788,0.179698883,0.121610518
1.65,0.107320813,0.252549781,0.080525883
1.75,0.09965504,0.174842156,0.087099425
1.85,0.13031813,0.16998543,0.052588332
1.95,0.061326179,0.097134531,0.032867707
2.05,0.076657723,0.145701797,0.027937551
2.15,0.072824837,0.131131617,0.024650781
2.25,0.091989268,0.092277805,0.018077239
2.35,0.034495975,0.135988344,0.026294166
2.45,0.061326179,0.116561438,0.019720624
2.55,0.04982752,0.135988344,0.013147083
2.65,0.030663089,0.106847984,0.011503698
2.75,0.034495975,0.111704711,0.008216927
2.85,0.038328862,0.087421078,0.004930156
2.95,0.026830203,0.15541525,0.008216927
3.05,0.042161748,0.101991258,0.001643385
3.15,0.030663089,0.097134531,0.009860312
3.25,0.045994634,0.067994172,0.008216927
3.35,0.042161748,0.072850898,0.004930156
3.45,0.022997317,0.097134531,0.004930156
3.55,0.015331545,0.072850898,0.003286771
3.65,0.026830203,0.053423992,0.004930156
3.75,0.026830203,0.131131617,0.001643385
3.85,0.022997317,0.077707625,0.001643385
3.95,0.011498658,0.033997086,0
4.05,0.015331545,0.058280719,0.001643385
4.15,0.011498658,0.067994172,0
4.25,0.003832886,0.101991258,0.001643385
4.35,0.011498658,0.072850898,0.001643385
4.45,0.003832886,0.048567266,0.003286771
4.55,0.011498658,0.053423992,0.003286771
4.65,0.007665772,0.038853813,0
4.75,0.011498658,0.048567266,0
4.85,0.019164431,0.048567266,0.001643385
4.95,0,0.043710539,0
5.05,0.007665772,0.038853813,0.001643385
5.15,0.026830203,0.033997086,0.003286771
5.25,0.007665772,0.033997086,0.001643385
5.35,0.007665772,0.038853813,0
5.45,0.011498658,0.053423992,0
5.55,0,0.019426906,0
5.65,0,0.048567266,0.001643385
5.75,0,0.019426906,0.001643385
5.85,0.022997317,0.029140359,0.001643385
5.95,0.003832886,0.043710539,0
6.05,0.003832886,0.01457018,0
6.15,0.011498658,0.029140359,0
6.25,0,0.01457018,0
6.35,0.003832886,0.004856727,0
6.45,0.015331545,0.024283633,0
6.55,0.003832886,0.01457018,0
6.65,0.003832886,0.029140359,0
6.75,0.003832886,0.01457018,0
6.85,0,0.033997086,0
6.95,0.007665772,0.029140359,0
7.05,0,0.019426906,0
7.15,0.003832886,0.009713453,0
7.25,0.007665772,0.024283633,0
7.35,0.007665772,0.019426906,0
7.45,0.007665772,0.019426906,0
7.55,0,0.033997086,0
7.65,0.003832886,0.019426906,0
7.75,0,0.004856727,0
7.85,0,0.009713453,0
7.95,0,0.009713453,0
8.05,0.003832886,0.019426906,0
8.15,0.003832886,0,0
8.25,0.011498658,0.004856727,0
8.35,0,0.004856727,0
8.45,0,0.004856727,0
8.55,0.003832886,0.019426906,0
8.65,0,0.009713453,0
8.75,0,0.009713453,0
8.85,0,0.01457018,0.001643385
8.95,0.003832886,0.019426906,0
9.05,0,0.004856727,0
9.15,0.003832886,0.01457018,0
9.25,0,0.01457018,0
9.35,0,0.004856727,0
9.45,0.003832886,0.004856727,0
9.55,0,0,0
9.65,0.003832886,0.009713453,0
9.75,0,0.01457018,0
9.85,0,0.024283633,0
9.95,0.003832886,0.009713453,0


==> figure/dir-com/hand_planar_distance_pdf.csv <==
abscissa,hl,wr,pw,hl_wb
0,0.004140176,0.006225772,0.003015916,0
0.01,0.034032912,0.039532898,0.02511548,0
0.02,0.067558318,0.088717251,0.059278708,0
0.03,0.098853372,0.159699342,0.092062644,0
0.04,0.131370445,0.220302634,0.115351075,0
0.05,0.160351675,0.259707399,0.149787074,0
0.06,0.241529167,0.364026766,0.199729823,0
0.07,0.323331025,0.458935871,0.246260367,0
0.08,0.43118594,0.582004157,0.302806223,0
0.09,0.551598275,0.71804029,0.374807362,0
0.1,0.75735165,0.888382235,0.469885922,0
0.11,1.001882444,1.134805223,0.580841789,0.817239581
0.12,1.313357208,1.352432132,0.751549852,1.486526623
0.13,1.655332379,1.633130785,0.95177375,2.085233585
0.14,2.074164569,2.02639456,1.143021952,2.620411368
0.15,2.477434373,2.459526641,1.542795542,3.0921521
0.16,2.971060172,2.776038556,1.857768362,3.499159125
0.17,3.51666187,3.063079808,2.19144398,3.840337053
0.18,3.917013518,3.288338187,2.559015201,4.115384821
0.19,4.373477901,3.569971459,2.850632684,4.32502089
0.2,4.829037456,3.714287265,3.105117341,4.471035116
0.21,5.034113044,3.914808375,3.325835059,4.556244375
0.22,4.980688084,4.067833479,3.510840417,4.584389458
0.23,4.918702309,3.921542912,3.612347099,4.559995252
0.24,4.638222102,3.887542358,3.668542985,4.488209252
0.25,4.279809766,3.850786938,3.669747293,4.374629817
0.26,3.920566056,3.701251584,3.685356975,4.22513328
0.27,3.65944117,3.62893163,3.575440725,4.045707307
0.28,3.244739139,3.423729884,3.485678618,3.842296386
0.29,3.018017777,3.310173612,3.378865777,3.620663934
0.3,2.715304159,3.121470916,3.152450756,3.386274208
0.31,2.501073441,2.947895489,2.983029347,3.144195938
0.32,2.237564615,2.694862329,2.750906731,2.899028497
0.33,2.003344194,2.516726863,2.563034708,2.654850397
0.34,1.839633635,2.309930988,2.400597254,2.415189064
0.35,1.632063924,2.116589112,2.239477335,2.183010156
0.36,1.483631949,2.029929532,2.09165112,1.960724156
0.37,1.304599401,1.908146347,1.971189457,1.750207658
0.38,1.178193828,1.751386534,1.814917648,1.552836566
0.39,1.074515816,1.705771072,1.683087112,1.369528376
0.4,0.976530546,1.573311367,1.544102782,1.200790813
0.41,0.907349546,1.387356,1.421654525,1.046774279
0.42,0.849570724,1.273652752,1.364022734,0.907325821
0.43,0.768683711,1.10247794,1.296231525,0.782042639
0.44,0.738861091,1.014642548,1.228965271,0.670323518
0.45,0.702701331,0.924904,1.172723066,0.571416894
0.46,0.686744961,0.849587987,1.12739683,0.484464618
0.47,0.646658711,0.757516659,1.076079935,0.408540803
0.48,0.596766256,0.693868316,1.031849928,0.342685424
0.49,0.575310797,0.682943066,1.004408178,0.285932589
0.5,0.557701695,0.581442632,0.981392517,0.237333601
0.51,0.49527853,0.491387519,0.965844594,0.1959751
0.52,0.495041472,0.433802897,0.957419586,0.160992682
0.53,0.475565952,0.374880412,0.958649627,0.131580476
0.54,0.467499287,0.295204098,0.910688325,0.106997213
0.55,0.449649788,0.280178582,0.877641912,0.086569313
0.56,0.412651976,0.230266884,0.814534122,0.069691531
0.57,0.393186473,0.211487816,0.766459594,0.055825669
0.58,0.334249069,0.197807699,0.740994145,0.044497793
0.59,0.300850539,0.182443006,0.653887691,0.035294394
0.6,0.26209983,0.1508393,0.582782062,0.027857831
0.61,0.247686009,0.126301769,0.530919626,0.021881356
0.62,0.215866756,0.102028041,0.473354741,0.017103979
0.63,0.171566876,0.083678596,0.418985903,0.013305346
0.64,0.139353638,0.074038448,0.355147294,0.010300803
0.65,0.109975085,0.058865955,0.295230406,0.007936722
0.66,0.091808395,0.04866805,0.236486946,0.00608619
0.67,0.078028956,0.041096879,0.200280511,0.004645075
0.68,0.060313011,0.037486534,0.161402984,0.003528509
0.69,0.036904324,0.024051378,0.129679251,0.002667774
0.7,0.031114756,0.019860665,0.104558624,0.002007584
0.71,0.018146657,0.017708779,0.084003045,0.001503741
0.72,0.016443843,0.010386336,0.069041836,0.001121126
0.73,0.009115064,0.007782215,0.060755787,0.000832002
0.74,0.009789512,0.010506932,0.050025095,0.000614596
0.75,0.006687719,0.007341286,0.036417446,0.000451916
0.76,0.006911422,0.006719462,0.03206341,0.000330776
0.77,0.00720858,0.00543436,0.024044984,0.000241005
0.78,0.006490727,0.002687031,0.020581312,0.000174798
0.79,0.006063354,0.002803859,0.016747084,0.000126205
0.8,0.00270447,0.0017298,0.014647265,9.07E-05
0.81,0.003929828,0.001944612,0.013854687,6.49E-05
0.82,0.002166915,0.00087809,0.012079105,4.62E-05
0.83,0.002457395,0.000994918,0.009392572,3.28E-05
0.84,0.002333857,0.001432078,0.006937637,2.31E-05
0.85,0.004791252,0.000682122,0.004683419,1.63E-05
0.86,0.006433967,0.000780106,0.004508434,1.14E-05
0.87,0.002030022,0.000463541,0.004261397,7.93E-06
0.88,0.000557588,0.000361788,0.003371033,5.50E-06
0.89,0.000457423,2.64E-05,0.003154875,3.79E-06
0.9,0.000410679,2.64E-05,0.002588747,2.61E-06
0.91,0.000677787,3.39E-05,0.002074086,1.78E-06
0.92,0.001849724,3.01E-05,0.001142548,1.22E-06
0.93,0.002737858,3.77E-05,0.00130724,8.25E-07
0.94,0.000584299,4.15E-05,0.001137402,5.57E-07
0.95,0.000353918,3.77E-05,0.000725673,3.75E-07
0.96,0.000544233,5.28E-05,0.00063818,2.51E-07
0.97,0.000420695,0.00010929,0.000463195,1.67E-07
0.98,0.000263769,0,4.12E-05,1.11E-07
0.99,0.000213686,0,3.60E-05,7.33E-08
1,0.000146909,0,4.63E-05,4.82E-08
1.01,0.000694481,0,4.63E-05,3.16E-08
1.02,0.002620998,0,4.63E-05,2.06E-08
1.03,0.002958222,0,7.72E-05,1.34E-08
1.04,0.000283802,0,0.000226451,8.66E-09
1.05,0,0,0,5.58E-09
1.06,0,0,0,3.58E-09
1.07,0,0,0,2.28E-09
1.08,0,0,0,1.45E-09
1.09,0,0,0,9.19E-10
1.1,0,0,0,5.80E-10
1.11,0,0,0,3.64E-10
1.12,0,0,0,2.27E-10
1.13,0,0,0,1.42E-10
1.14,0,0,0,8.77E-11
1.15,0,0,0,5.41E-11
1.16,0,0,0,3.33E-11
1.17,0,0,0,2.04E-11
1.18,0,0,0,1.24E-11
1.19,0,0,0,7.53E-12
1.2,0,0,0,4.55E-12


==> figure/dir-com/hand_vertical_distance_pdf.csv <==
abscissa,hl,wr,pw,combined,combined_fit
-1.2,0,1.13043242016877E-05,0,3.9513273911428E-06,0.00319572917953155
-1.19,6.67701425822978E-06,1.13043242016877E-05,0,6.58554565190467E-06,0.00374409460601538
-1.18,0,7.53621613445845E-06,0,2.63421826076187E-06,0.00437775980803703
-1.17,3.33850712911489E-06,1.13043242016877E-05,0,5.26843652152374E-06,0.00510840492937152
-1.16,3.33850712911489E-06,0.000105507025882418,7.71929434533899E-05,5.79528017367611E-05,0.00594904111953162
-1.15,3.33850712911489E-05,0.000263767564706046,0.000298479381353108,0.000181761059992569,0.00691411973411782
-1.14,5.67546211949531E-05,0.00143188106554711,0.00174970671827684,0.000970709429090749,0.00801964402493358
-1.13,4.00620855493787E-05,0.00193680754655582,0.00326783460619351,0.00152916370037227,0.00928328227940756
-1.12,0.000317158177265915,0.00171072106252207,0.00389052435005085,0.00171882741514712,0.0107244811771492
-1.11,0.000821272753762263,0.004126078333616,0.00674151706159605,0.00349165630463986,0.0123645779299798
-1.1,0.000664362918693863,0.00304839942638844,0.00780163348502261,0.00332438344508148,0.0142269095628713
-1.09,0.000644331875919174,0.00222695186773247,0.00866619445170057,0.00325062533378015,0.0163369174797645
-1.08,0.000480745026592555,0.000753621613445862,0.0117384736011458,0.00345741146725003,0.0187222452436557
-1.07,0.000711102018501456,0.000825215666723182,0.0140027999424446,0.00415284508809099,0.0214128272886127
-1.06,0.00206319740579305,0.00163159079311029,0.0156238517549665,0.005383025015867,0.024440966077041
-1.05,0.00225683081928167,0.00392636860605285,0.0165758980575579,0.00650520199495144,0.0278413950236166
-1.04,0.00196638069904867,0.00770201288941653,0.0245627946068687,0.0097545102196012,0.0316513243333608
-1.03,0.00453035417420891,0.009386357195468,0.0319167090198616,0.0132369467603284,0.0359104667513136
-1.02,0.00667701425822978,0.0228271986712746,0.0411078154870452,0.0211343331060925,0.0406610401014534
-1.01,0.0148263101603992,0.0452361373470868,0.0561141236943842,0.0360229347159186,0.0459477434094519
-1,0.0171031720224556,0.0525764118620494,0.0948495427192953,0.0494008121531977,0.0518177033642008
-0.99,0.0217203273820215,0.0626259560773497,0.168764359174031,0.0736527425709019,0.0583203878834482
-0.98,0.0406129392256826,0.0921754595405613,0.276057404378013,0.118895441199487,0.0655074836157981
-0.97,0.0816665613924084,0.0970551594876231,0.415848678775872,0.172575540917292,0.0734327343408859
-0.96,0.149114420921917,0.123778581900413,0.538148032187193,0.239827133114543,0.0821517374273066
-0.95,0.182325889842352,0.148376791363285,0.60732320191389,0.27923240407728,0.0917216957787144
-0.94,0.25788298318848,0.166689796570019,0.688916143144124,0.336325133551902,0.102201123046289
-0.93,0.335813755103409,0.195052345992054,0.736894130598521,0.389263700829303,0.113649500313258
-0.92,0.386739342850927,0.205124498855757,0.852246119099036,0.442398517367131,0.126126882965738
-0.91,0.404897483126183,0.235778057982667,0.842792556624111,0.457857427230412,0.139693457053666
-0.9,0.392808748811658,0.234003279083002,0.843477000722731,0.452642992183234,0.154409045114103
-0.89,0.406326364177444,0.253503238330913,0.820669059030369,0.458954579136019,0.170332562172996
-0.88,0.395042210081036,0.31470484955885,0.883905518307386,0.4920798737651,0.187521423454712
-0.87,0.376002703923694,0.360623014466106,0.925322105568245,0.511218786538665,0.206030906203464
-0.86,0.410279156618316,0.372771394874853,0.974535180117896,0.541583420430467,0.225913468947107
-0.85,0.418825734868855,0.411918269585302,1.03454497435857,0.573997476129148,0.247218032499498
-0.84,0.458333628234796,0.450288914033892,1.060975838197,0.609760940346375,0.269989227988435
-0.83,0.474295030819094,0.480625952083155,0.967407698339033,0.602714406498837,0.294266618195924
-0.82,0.504425057659356,0.487570575251058,0.927385730256566,0.606785590820845,0.320083899488158
-0.81,0.493287797876629,0.473756691076596,0.84959582804047,0.577653771075079,0.347468092574569
-0.8,0.511182196088685,0.515959501429563,0.781593991054264,0.582060818225334,0.37643873124789
-0.79,0.574533707370775,0.517719207896965,0.752224649168372,0.600152629240253,0.407007059098617
-0.78,0.567279131379202,0.568215624105898,0.71845016330939,0.606296943333473,0.439175244945567
-0.77,0.52870268150228,0.594592380576503,0.675705857421133,0.589357602807644,0.472935628357148
-0.76,0.479887030260362,0.551330731856644,0.628319682533212,0.542849162304763,0.508270007134001
-0.75,0.444495516184615,0.54916030160992,0.599784024436609,0.520824463426533,0.545148978962276
-0.74,0.423703293784487,0.549729285928072,0.58225608007646,0.508334317543131,0.583531349608962
-0.73,0.416141575137042,0.56405186469161,0.569246496006448,0.507027745285793,0.623363619999726
-0.72,0.393837009007425,0.579489803443048,0.573677370960673,0.504758366254146,0.66457956428157
-0.71,0.420114398620689,0.574353872147414,0.570671992362221,0.512560920742523,0.707099910516459
-0.7,0.425953447589511,0.594954118950957,0.577408363227587,0.52378927607902,0.750832134970891
-0.69,0.424140638218401,0.640028227651153,0.587798533416413,0.541488588573079,0.795670380057299
-0.68,0.454414220865215,0.652285883193849,0.600911041411029,0.561072684232714,0.841495504847733
-0.67,0.503136393907518,0.71507386791809,0.624043193465895,0.608161969862093,0.888175275725008
-0.66,0.563690236215404,0.752310311838449,0.633651141827727,0.647526410441788,0.935564703172615
-0.65,0.634970701929136,0.773008529451739,0.647020959633854,0.686304737458463,0.983506528948676
-0.64,0.710651320039041,0.783114595288048,0.67175872491255,0.726026114612491,1.03183186596226
-0.63,0.781624643096903,0.886880755243416,0.716875427262949,0.801844184593748,1.08036099109854
-0.62,0.85926830339872,0.946850195133359,0.701493446730796,0.849501144258313,1.12890428905298
-0.61,0.907549793499979,0.990967204384479,0.728176474184518,0.890799101041407,1.17726334296843
-0.6,0.95333741877579,1.13089589746104,0.721434957122922,0.956048687360479,1.22523216536049
-0.59,1.0111303156879,1.28033906340735,0.713792855721036,1.0291298045688,1.27259856050627
-0.58,1.1311062463869,1.34055719842974,0.727203843097005,1.10094386279369,1.31914560720229
-0.57,1.18823144187318,1.45358159990628,0.740383251642614,1.16636072197232,1.36465324861202
-0.56,1.27265227164711,1.51306872196363,0.760463709332956,1.22559902222033,1.40889997386693
-0.55,1.40294085086795,1.49941309832799,0.757854587844231,1.27155954532497,1.45166457419802
-0.54,1.49594832097796,1.60071114749931,0.784187673954297,1.35040038076044,1.49272795470123
-0.53,1.56858088207899,1.78314786768228,0.814503915946559,1.45058365254461,1.53187498141531
-0.52,1.68292475125117,1.8529520696277,0.83365805831546,1.52499636708374,1.56889634225143
-0.51,1.72425880801674,1.93662290926053,0.832268585333299,1.57019428400189,1.60359039948805
-0.5,1.8337351337947,1.95523359500459,0.863603774179154,1.6279100060952,1.63576501105786
-0.49,1.9526928198193,1.94125768218322,0.867926579012535,1.67106245253386,1.66523929772343
-0.48,2.07662821997343,1.93943391787868,0.920397195775919,1.73274925865525,1.69184533347566
-0.47,2.0865435861469,1.94360144540104,0.909693107617049,1.73537820847949,1.71542973709949
-0.46,2.19475127921577,1.95079476370138,0.973768396879593,1.79698203672566,1.7358551438298
-0.45,2.31739133860381,2.00421146366242,1.00139317824345,1.87110762147437,1.75300153735765
-0.44,2.36116250557364,2.06830698188599,1.0246591314003,1.91673491596903,1.7667674241239
-0.43,2.37981140639687,2.03774385735269,1.0810665882798,1.92784604859292,1.77707083382855
-0.42,2.44014490723424,2.06923393647053,1.08146799158576,1.96275866031193,1.78385013235843
-0.41,2.50471831212558,2.08174782336179,1.13809673490317,2.00710177340446,1.78706463585434
-0.4,2.56511190609126,1.99981784965603,1.19587822617615,2.0170788750671,1.78669501735799
-0.39,2.54917387305687,1.97432659858122,1.22561294799439,2.00949100936698,1.78274350035243
-0.38,2.55388450661605,1.93414349415229,1.25899117674364,2.00584656840321,1.77523383648421
-0.37,2.45754520639121,1.87971694122925,1.25100942639057,1.94677158968739,1.76421106777971
-0.36,2.28562210476315,1.87464129966267,1.30123630159756,1.89002525991403,1.74974107668603
-0.35,2.21916244334386,1.81573446624768,1.33369850741783,1.85152352581474,1.73190993022524
-0.34,2.21443511724904,1.74255027136595,1.42487366602874,1.84741282821882,1.71082302739609
-0.33,2.05224710240951,1.70363701935568,1.45855552035557,1.77844504282468,1.68660406163919
-0.32,1.86607191384728,1.64295163893295,1.51076882730744,1.69714648175192,1.65939381265317
-0.31,1.74527804890165,1.54510517675121,1.52314028304491,1.61845579675731,1.62934878406798
-0.3,1.67077926231545,1.4707001148557,1.54031313986517,1.56745206279244,1.59663970541078
-0.29,1.58060952326519,1.37786146829531,1.55366751908261,1.50284522572899,1.56144991840824
-0.28,1.42451094542916,1.32242129430216,1.55423360066793,1.42202740948882,1.52397366893389
-0.27,1.32315720749636,1.28378688228886,1.61302374640204,1.38358362819126,1.48441432681211
-0.26,1.2504745687884,1.19623865945486,1.62316689917181,1.32690315387445,1.44298255622418
-0.25,1.15873573138747,1.15099121778358,1.60270562296045,1.26965763974071,1.39989445962265
-0.24,1.02977253949688,1.02633089859543,1.57033090247608,1.1669191762436,1.35536971785563
-0.23,0.992241042351366,1.01003759931273,1.52870332116978,1.13576295976444,1.3096297486443
-0.22,0.918376572119699,0.981083456924137,1.50289000087897,1.08989463429892,1.26289590466429
-0.21,0.813874621964144,0.943353390846971,1.47368019107621,1.02800235915319,1.21538773128088
-0.2,0.775585283700326,0.879676132618864,1.40880209520175,0.97403381253583,1.1673213025091
-0.19,0.717925927073383,0.856415601519858,1.36981451256156,0.933177087311414,1.11890765204869
-0.18,0.71269114789493,0.832793332046398,1.33031231029834,0.912744773371814,1.07035131431878
-0.17,0.669934887092356,0.779301269924012,1.28774297508191,0.866283748797627,1.02184898833061
-0.16,0.635441431434341,0.745527717317436,1.24968170776316,0.831128788998629,0.973588335030106
-0.15,0.601655739287698,0.696063762718918,1.2075497992263,0.789726780594235,0.925746916460913
-0.14,0.568634565273623,0.63512215094762,1.19476150159419,0.75212463203099,0.878491282785445
-0.13,0.546860821777536,0.599961934572304,1.15963356612667,0.72225391406308,0.831976210897996
-0.12,0.591974068613265,0.531186426129236,1.11788762230707,0.705327744628555,0.78634409611151
-0.11,0.537853529543184,0.53169888882638,1.1188962767682,0.684413368747236,0.74172449623405
-0.1,0.530856018600559,0.49234100006417,1.11839709573386,0.667767743557482,0.698233825306707
-0.09,0.495931895522888,0.498829682155939,1.05574730282709,0.640223040313825,0.655975192381011
-0.08,0.457859560222462,0.456163394510703,1.01756252679882,0.600516151360231,0.615038378995858
-0.07,0.473724146100016,0.441512990345315,0.968375183230316,0.5890652045807,0.575499947491951
-0.06,0.478324608923936,0.404819153986637,0.909446090197998,0.562971955598723,0.537423470990998
-0.05,0.473350233301565,0.397105836773028,0.848756998054962,0.542780672629995,0.500859874777786
-0.04,0.341145350988605,0.358968815024592,0.750675644103066,0.452189906642382,0.465847877961133
-0.03,0.247383378267413,0.31843150843734,0.657910310857012,0.377287227506749,0.432414523655327
-0.02,0.221676873373229,0.308453558275317,0.585148242357847,0.345035176231111,0.400575785513113
-0.01,0.190331629937969,0.316238469542213,0.52464441327908,0.319904734023443,0.370337238246873
0,0.178720302142907,0.304316175617499,0.458407721599841,0.29420398356232,0.34169477978469
0.01,0.159300206172846,0.272072474886219,0.421221307640228,0.265754426346091,0.314635392908016
0.02,0.143318772545773,0.273157690009581,0.382851268547663,0.250008386692387,0.289137934590268
0.03,0.138511322279848,0.267309586289241,0.343122633650318,0.235899513687747,0.265173941781689
0.04,0.126392541401161,0.258454532331252,0.314895747327529,0.220798857507929,0.242708443044313
0.05,0.123978800746811,0.238253704982837,0.28623143432517,0.20544926770247,0.22170076621015
0.06,0.107319650172527,0.228377493738629,0.257350981081141,0.188033133671443,0.202105333093671
0.07,0.0953844871859415,0.202535808613571,0.226041523216447,0.166278442164941,0.183872433214142
0.08,0.0934748611080878,0.182704255855743,0.219490415415369,0.156916430466193,0.166948969452931
0.09,0.0937352646641588,0.174531229457923,0.201108202481002,0.149457641460846,0.151279169564951
0.1,0.082845054408986,0.155065183182617,0.177404822644581,0.132290441055461,0.136805258462732
0.11,0.0736441287611454,0.161301402033881,0.160731146858648,0.126572870320477,0.123468087178524
0.12,0.0738143926247302,0.155148081560096,0.152553841048819,0.12239631726804,0.111207715368526
0.13,0.0672775956659233,0.153629534009003,0.13161396858803,0.11392730555969,0.099963945140015
0.14,0.0605471652936277,0.145298247072359,0.118609530714249,0.105031550493097,0.0896768048449783
0.15,0.0564708480889784,0.131209291008989,0.106968834841478,0.0955193883534861,0.080286982283398
0.16,0.0517835840797011,0.128255094284281,0.0942474377603588,0.089381659805911,0.0717362074879746
0.17,0.0489525300342116,0.124404087839573,0.0860958629316809,0.0848323648695752,0.0639675859145871
0.18,0.0447894116442054,0.121883223542596,0.0823442858798461,0.0813486112197177,0.0569258834356949
0.19,0.038212552599849,0.116784973327635,0.0743779741154563,0.0749329726456321,0.050557765025711
0.2,0.0409367744172077,0.112312229051837,0.0681356380881937,0.0728466717831104,0.0448119894382768
0.21,0.0373578947747956,0.103344131851829,0.0609155247771851,0.0664521069551093,0.0396395625070311
0.22,0.0350042472487696,0.0813534531714789,0.0532734233752995,0.0558809890746719,0.0349938519568812
0.23,0.0325971836086778,0.0719859365163471,0.0475868765408998,0.0502016145044693,0.0308306667960769
0.24,0.0293087540864996,0.0619175517607106,0.0406549502187854,0.0436108004160431,0.0271083044755548
0.25,0.0239504501442702,0.0642688511946616,0.0325496911561794,0.0402442694787895,0.0237875690567737
0.26,0.0232360096186396,0.0616349436556684,0.0289113304214096,0.0381105526875723,0.0208317636288103
0.27,0.0220141160093836,0.0590236447650786,0.027645366148774,0.0363917252724252,0.018206660166338
0.28,0.0183083730960661,0.0585187182840699,0.0275115650467882,0.0347189966768414,0.0158804499289375
0.29,0.013484230294495,0.0583792982855824,0.029101739681928,0.0331740276669046,0.0138236773756232
0.3,0.0143055030482573,0.052651774023394,0.0188453705950876,0.0288710321379501,0.0120091604130151
0.31,0.0100889685441852,0.0409404941504455,0.0160509860420749,0.0223987578712582,0.0104118996174679
0.32,0.00854991675766324,0.0416639708993535,0.0115995263029294,0.0209051561174062,0.00900897887656562
0.33,0.00831955976575431,0.0429149827776736,0.0101225679848545,0.020873545498277,0.00777945968912889
0.34,0.00854991675766324,0.0443694724916241,0.00830081451935453,0.0210065735204455,0.00670427115021437
0.35,0.00577895584049788,0.0414228119830509,0.00788911882093645,0.018778024871841,0.00576609743292584
0.36,0.00435341329636582,0.0331744234238861,0.00653052301615679,0.0149847505763439,0.00494926436607268
0.37,0.00317492027978826,0.0259471921509404,0.00507929567923306,0.0116221709664814,0.00423962649911381
0.38,0.00253058840386909,0.0231851689376614,0.00567110824570904,0.0105539954617424,0.00362445584618046
0.39,0.00270419077458306,0.0228196624551402,0.00430736624469916,0.0101456916313243,0.00309233331151268
0.4,0.00267414421042103,0.0148086647042109,0.00373099226691385,0.00718614741535838,0.00263304362110637
0.41,0.00122523211638517,0.0163573571198421,0.00299508620599153,0.00696750729971514,0.00223747442101687
0.42,0.00125194017341808,0.0167869214395062,0.00297964761730085,0.00712424328623048,0.00189752005244359
0.43,0.00075116410405085,0.0168019938717751,0.00210479425816243,0.0067080368010301,0.00160599037788674
0.44,0.000691070975726782,0.0123217133798396,0.00202760131470904,0.0050985294437046,0.00135652491144724
0.45,0.000634316354531829,0.0137837393099245,0.00171368334466526,0.00550683327412269,0.00114351239956932
0.46,0.000270419077458312,0.00999679070235935,0.00125052568394494,0.00392103388114413,0.000962015905796496
0.47,0.000320496684395029,0.00919795179210654,0.000807952808145481,0.00354829199724624,0.000807703373821789
0.48,0.000267080570329191,0.00610810317697857,0.000627835940087571,0.00240108994468444,0.000676783576503468
0.49,0.000213664456263353,0.00464607724689363,0.000442572875799436,0.00182156192731683,0.000565947303713803
0.5,0.000180279384972204,0.006937086951769,0.000581520174015537,0.00264475513380492,0.000472313597936351
0.51,0.000166925356455745,0.004126078333616,0.000905730536519775,0.00173990116123321,0.000393380812424054
0.52,0.000126863270906366,0.00183883673680786,0.000638128332548023,0.000856120934747607,0.000326982241453717
0.53,5.67546211949531E-05,0.00219303889512741,0.00105497022719633,0.00105895574082627,0.000271246054742773
0.54,6.34316354531829E-05,0.000753621613445845,0.000514619623022599,0.000420157812591518,0.000224559257436666
0.55,7.67856639696425E-05,0.00117941782504275,0.00036023373611582,0.000534746306934659,0.000185535392273644
0.56,8.01241710987574E-05,0.000489854048739799,0,0.000202834806078664,0.000152985700685248
0.57,4.67390998076085E-05,0,0,1.84395278253331E-05,0.000125893463853832
0.58,5.00776069367234E-05,0,0,1.9756636955714E-05,0.000103391252349597
0.59,4.67390998076085E-05,0,0,1.84395278253331E-05,8.4740823207809E-05
0.6,0,0,0,0,6.93154155544289E-05


==> figure/dir-com/hand_vertical_distance_percentiles.csv <==
percentiles,hl,wr,pw
0,-1.146298775,-1.161000558,-1.156591769
0.01,-0.928457235,-0.92714872,-0.969296339
0.02,-0.90289781,-0.884068818,-0.950618201
0.03,-0.877828597,-0.85552906,-0.935452649
0.04,-0.852398398,-0.832612875,-0.922143557
0.05,-0.83007848,-0.811883186,-0.910509173
0.06,-0.809998719,-0.791921254,-0.898672762
0.07,-0.790625523,-0.773745154,-0.886563815
0.08,-0.773101272,-0.756387694,-0.875153418
0.09,-0.752997378,-0.738133698,-0.864337076
0.1,-0.729643571,-0.720495308,-0.854110404
0.11,-0.705102849,-0.703105135,-0.844518688
0.12,-0.681790936,-0.686945363,-0.83508223
0.13,-0.661508388,-0.671753702,-0.824758083
0.14,-0.64516199,-0.658321151,-0.813880242
0.15,-0.631296793,-0.645245356,-0.801972016
0.16,-0.619149696,-0.632721857,-0.788693223
0.17,-0.607983542,-0.621699409,-0.775049479
0.18,-0.597313618,-0.611122828,-0.759947803
0.19,-0.587245552,-0.60158767,-0.743412067
0.2,-0.578202957,-0.59306,-0.725985248
0.21,-0.569620539,-0.585285684,-0.708518086
0.22,-0.561423108,-0.577743502,-0.691235943
0.23,-0.55369387,-0.570677174,-0.674441464
0.24,-0.546572566,-0.563877551,-0.658490721
0.25,-0.539770957,-0.557342787,-0.643016613
0.26,-0.533239643,-0.550556837,-0.628562179
0.27,-0.526820855,-0.543955511,-0.614418458
0.28,-0.520755344,-0.537637595,-0.600682658
0.29,-0.514865848,-0.531851858,-0.586714217
0.3,-0.508989021,-0.526282325,-0.573003663
0.31,-0.503329801,-0.520780301,-0.559467522
0.32,-0.497880207,-0.515442955,-0.546463107
0.33,-0.492449366,-0.510178174,-0.533667457
0.34,-0.487356467,-0.505091993,-0.521569749
0.35,-0.482543839,-0.499986052,-0.509439086
0.36,-0.477783273,-0.494852261,-0.497675628
0.37,-0.472859826,-0.48971469,-0.486189199
0.38,-0.468074875,-0.484545917,-0.475290855
0.39,-0.463336443,-0.479342406,-0.464310092
0.4,-0.458755978,-0.474258148,-0.454082892
0.41,-0.45430149,-0.46912829,-0.444123258
0.42,-0.449890881,-0.463949215,-0.434402669
0.43,-0.445688607,-0.458804794,-0.425157931
0.44,-0.441489938,-0.453694567,-0.415885517
0.45,-0.437211655,-0.448629063,-0.407001032
0.46,-0.433019645,-0.44381793,-0.398526473
0.47,-0.42878865,-0.439005614,-0.39039448
0.48,-0.424597792,-0.434126355,-0.382308397
0.49,-0.420440638,-0.429166037,-0.374356948
0.5,-0.416376012,-0.42427236,-0.366373783
0.51,-0.412369326,-0.419430447,-0.358584155
0.52,-0.408333871,-0.414646553,-0.351106553
0.53,-0.404407615,-0.409851861,-0.343604301
0.54,-0.40050519,-0.405033258,-0.336584975
0.55,-0.396611438,-0.400094672,-0.329778771
0.56,-0.392725001,-0.395035481,-0.322933199
0.57,-0.388776622,-0.39004198,-0.316369427
0.58,-0.384861074,-0.384898759,-0.309731211
0.59,-0.381035404,-0.379679506,-0.30326913
0.6,-0.377087736,-0.374570785,-0.296723776
0.61,-0.373060682,-0.36926717,-0.290296428
0.62,-0.369060145,-0.363888364,-0.283832145
0.63,-0.364900891,-0.358567199,-0.277372744
0.64,-0.360576782,-0.353278957,-0.271069406
0.65,-0.356179684,-0.347746925,-0.264915992
0.66,-0.351671458,-0.342087061,-0.25875983
0.67,-0.347143413,-0.336331184,-0.252569467
0.68,-0.342719312,-0.330579591,-0.24634554
0.69,-0.338203494,-0.324594986,-0.240025632
0.7,-0.333578727,-0.318500686,-0.233589264
0.71,-0.328780655,-0.31227909,-0.227029593
0.72,-0.323670631,-0.305805014,-0.220455154
0.73,-0.318379493,-0.299120673,-0.213737121
0.74,-0.312806242,-0.292044762,-0.206974495
0.75,-0.307111464,-0.284767511,-0.200045058
0.76,-0.301228247,-0.277257986,-0.192790445
0.77,-0.29517282,-0.269508297,-0.185508482
0.78,-0.289038731,-0.261523555,-0.178034778
0.79,-0.282309161,-0.25308332,-0.17034589
0.8,-0.275242627,-0.244266177,-0.162511747
0.81,-0.267712756,-0.234493989,-0.154492003
0.82,-0.259906885,-0.224586249,-0.146216675
0.83,-0.251612544,-0.214371302,-0.137832634
0.84,-0.242789642,-0.203706718,-0.1293434
0.85,-0.232991773,-0.192254725,-0.120579504
0.86,-0.222709927,-0.180502086,-0.111574116
0.87,-0.211492022,-0.16812717,-0.102715353
0.88,-0.198926438,-0.154687915,-0.093625086
0.89,-0.185178444,-0.139990792,-0.084150125
0.9,-0.17107331,-0.123289014,-0.074281576
0.91,-0.155495285,-0.104437724,-0.063874937
0.92,-0.138580247,-0.084193224,-0.05283034
0.93,-0.120683549,-0.061524716,-0.040488202
0.94,-0.102736182,-0.035671397,-0.026045444
0.95,-0.082958188,-0.003934824,-0.008435079
0.96,-0.061532886,0.03180625,0.013685014
0.97,-0.03939179,0.074495477,0.041950386
0.98,0.007013348,0.135613175,0.081214977
0.99,0.089658868,0.217850592,0.142975568
1,0.594218789,0.559239948,0.55046911


==> figure/dir-com/head_angular_velocity_percentiles.csv <==
percentiles,hl,wr,pw
0,0.001506438,0.002052707,0.001517988
0.01,0.651523213,0.400102139,1.125270121
0.02,0.955474394,0.582102606,1.66069022
0.03,1.209388033,0.73115892,2.110481671
0.04,1.441620504,0.867590288,2.517570933
0.05,1.666392193,0.997168155,2.901863711
0.06,1.888065425,1.123353711,3.27436221
0.07,2.105629768,1.247707071,3.633733433
0.08,2.321336703,1.370753263,3.98531781
0.09,2.540947376,1.49483574,4.335815566
0.1,2.761668288,1.620630862,4.683141101
0.11,2.983898665,1.748220118,5.021643123
0.12,3.209744095,1.876939947,5.359495118
0.13,3.436732392,2.008960252,5.696638321
0.14,3.665235584,2.144008594,6.032723662
0.15,3.899797212,2.28196673,6.367959322
0.16,4.135901806,2.422881949,6.701491705
0.17,4.373151902,2.567928924,7.035551444
0.18,4.616991446,2.714550513,7.369037943
0.19,4.86650902,2.866100801,7.706457297
0.2,5.119152907,3.02093853,8.04406395
0.21,5.378244944,3.180300113,8.384944914
0.22,5.641494786,3.341681134,8.728927845
0.23,5.910464361,3.507468236,9.073842238
0.24,6.184170533,3.677519116,9.422215422
0.25,6.463343669,3.854169366,9.774043462
0.26,6.745622844,4.03632577,10.12798632
0.27,7.034865548,4.221306544,10.48690521
0.28,7.328187693,4.412285811,10.84966127
0.29,7.626716755,4.609610812,11.21530517
0.3,7.932709576,4.812457418,11.58647099
0.31,8.246868081,5.020311276,11.9614405
0.32,8.566753556,5.235189134,12.34438974
0.33,8.898840604,5.455174635,12.7312844
0.34,9.236344011,5.683349413,13.12278973
0.35,9.583966678,5.916191494,13.5228051
0.36,9.937640924,6.158328872,13.92662078
0.37,10.30506268,6.408164617,14.34053406
0.38,10.68047747,6.665776629,14.76070853
0.39,11.06624176,6.930491858,15.18966275
0.4,11.46163008,7.205192302,15.62385941
0.41,11.86570648,7.486184243,16.07053837
0.42,12.27876118,7.777088118,16.52446384
0.43,12.70261829,8.076596146,16.98569483
0.44,13.14038372,8.382828077,17.45429937
0.45,13.58765707,8.70075304,17.93736757
0.46,14.053256,9.027501735,18.42676562
0.47,14.53797849,9.365980654,18.92177323
0.48,15.0336339,9.716760418,19.43191152
0.49,15.54059405,10.07881366,19.95751816
0.5,16.0687117,10.45348063,20.49881132
0.51,16.60706207,10.84415671,21.05431693
0.52,17.1685947,11.24631439,21.62439511
0.53,17.7479438,11.66562113,22.20381866
0.54,18.35356603,12.09928396,22.80436433
0.55,18.97467933,12.54553283,23.42127581
0.56,19.61392552,13.00929507,24.05655077
0.57,20.28319723,13.48768256,24.7086411
0.58,20.97804438,13.98785082,25.38002805
0.59,21.70549071,14.50934189,26.07505515
0.6,22.45403198,15.04595067,26.79966154
0.61,23.2267692,15.59696733,27.53893862
0.62,24.04731556,16.17447165,28.31800755
0.63,24.90801616,16.78369782,29.11369102
0.64,25.79641588,17.42130394,29.94786477
0.65,26.72548832,18.08320302,30.8082648
0.66,27.69344095,18.77581976,31.71027471
0.67,28.69722315,19.50231699,32.64465745
0.68,29.76211024,20.27261778,33.61994714
0.69,30.88100233,21.0801686,34.6320475
0.7,32.06336972,21.9258384,35.68814296
0.71,33.30434251,22.81267952,36.79348729
0.72,34.62273447,23.74841306,37.94788606
0.73,36.00672416,24.74360511,39.14733218
0.74,37.48470358,25.79697375,40.41823681
0.75,39.03388635,26.92519509,41.74852269
0.76,40.69050324,28.1400005,43.15892459
0.77,42.4591185,29.43234254,44.64861382
0.78,44.30394932,30.83670509,46.23975233
0.79,46.30426096,32.34709196,47.93722184
0.8,48.44950787,33.95847681,49.74733627
0.81,50.72408013,35.68582953,51.68840832
0.82,53.19098537,37.59427007,53.76779012
0.83,55.82856391,39.67670847,56.00885866
0.84,58.71264429,41.98196927,58.44247225
0.85,61.76512093,44.50133194,61.08853932
0.86,65.09158339,47.27764439,63.96816452
0.87,68.71455971,50.33794248,67.12658491
0.88,72.70919247,53.84840223,70.62374662
0.89,77.09936697,57.78708856,74.5211991
0.9,82.06633726,62.22585586,78.94068024
0.91,87.73174756,67.35280441,83.93724465
0.92,94.14643374,73.3481363,89.62288937
0.93,101.5767991,80.54239881,96.27435354
0.94,110.3365361,89.09197467,104.0842032
0.95,120.8909033,99.47815725,113.5766771
0.96,133.9959729,112.387964,125.8167996
0.97,151.3881717,128.9355213,142.042451
0.98,176.1149236,152.0586788,165.5897821
0.99,220.0122706,190.5466973,208.2410364
1,644.1563991,501.2364689,547.3104354


==> figure/dir-com/head_angular_velocity_vs_window_size.csv <==
window_size,hl_050,hl_097,hl_100,wr_050,wr_097,wr_100,pw_050,pw_097,pw_100
0.004,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
0.044,99.5865102404987,99.50109584681884,94.32494505981948,99.45656953028875,99.63372215581659,98.64734521860345,99.06997492647598,99.26839850959135,99.0101171172495
0.084,98.94576275458661,98.49023145789084,89.35339395162974,98.54774876292005,98.83425910242629,96.56700483874012,97.48282315058788,97.53219815498522,93.84645576714462
0.124,98.29353127419999,97.04506866325367,82.66135319690358,97.54753540531759,97.64529216069991,93.66011283504575,95.96833439872425,95.04517209173909,88.94368100050971
0.164,97.71391229927431,95.2643588902195,75.290003148424,96.57692986498944,96.13457918776331,87.96321230406208,94.64766651892303,92.10564970594562,83.5664546509586
0.204,97.21685219628623,93.23138322436763,70.38052497569728,95.6340729241657,94.42029103011092,80.98717344230593,93.44639440607111,88.89401220949715,77.6390260796143
0.244,96.78996286164275,91.0235603008613,65.04740047207994,94.76880758018517,92.5178404282799,74.88396835989226,92.26758834423377,85.54390982928788,73.38612784019803
0.284,96.40900121833837,88.69284359006055,59.33894619781675,93.97911740394332,90.46509646482414,68.5970244471776,91.16323407973793,82.17903714672713,68.20091525865848
0.324,96.07009208445741,86.34510654172182,53.791682184625735,93.24192727613644,88.32016560526263,62.62331637124296,90.0735836803578,78.80036090335994,62.88318546978252
0.364,95.7208642430831,83.98947674075923,48.60109986510971,92.57476611779636,86.15488041090089,57.70596593633288,88.88863367387351,75.54311758041976,57.19056532045208
0.404,95.34925543492318,81.62931437831463,43.92403402928885,91.96743638644041,83.91828292601501,53.76021518209182,87.6255325437697,72.38390507453444,51.77944920011915
0.444,94.95590235759391,79.30881330920695,39.97034878644775,91.36275221543183,81.71612933652384,49.84438847229039,86.35130365894715,69.34324521841356,47.12595722740091
0.484,94.51744236491263,77.03781590454362,36.71058524549971,90.80364654790992,79.50833768413314,46.25917748303401,84.99342050975808,66.40813910170841,43.24101239640461
0.524,94.04874741841004,74.80762614167153,33.94858347295585,90.28692963104913,77.32993671713255,43.005618597871134,83.54907471754105,63.67007778068352,39.94640372915571
0.564,93.47978750120842,72.64051423622507,31.54146832038251,89.75964334951814,75.19782917206716,40.35518788460211,82.03074406086418,61.08763375895424,37.12263890044075
0.604,92.91057462693428,70.5261272239502,29.45256438362173,89.24378818967139,73.12037407860859,37.84410039120007,80.48709070075596,58.66314880085138,34.663273649865175
0.644,92.28210390110776,68.49930543243407,27.623092455720343,88.76490510689536,71.08177024229518,35.49290780533297,78.86871320480647,56.3798968708673,32.509973713796455
0.684,91.63833946175139,66.56665171790243,26.00788515807972,88.2385099433117,69.07641679501937,33.39885366509447,77.19533694187864,54.24257963347032,30.609829646617015
0.724,90.96718810856927,64.69854377183457,24.570830394763636,87.7181361973063,67.1480706101873,31.54331152426602,75.50426311777827,52.268302514931875,28.918770139770633
0.764,90.24315516927898,62.91473464895275,23.284526811334068,87.2068051899931,65.2990189595541,29.88400711158579,73.84540869312852,50.425146847341054,27.404555258027045
0.804,89.47765043743743,61.20508589850046,22.126105645205772,86.66121885420279,63.47976992510327,28.391953414798422,72.18146708137263,48.70904714918536,26.040974372680065
0.844,88.6777962163046,59.56005030649272,21.077422612139415,86.15815440244977,61.73922768077802,27.043769142203615,70.50006902886115,47.09092652676337,24.80662653486712
0.884,87.89217564242301,57.981486148551085,20.123655177694225,85.68091893661347,60.07622149657935,25.831462242875563,68.8206875704304,45.58351965395644,23.682852158090302
0.924,87.100444044743,56.49489109162855,19.252537868648638,85.1697798958195,58.46447572940689,24.74028453537542,67.18851268838367,44.144039274137256,22.65780349152651
0.964,86.31138180241115,55.08065768635303,18.453644417785213,84.64069233805778,56.96999502793369,23.713695424225797,65.5926107865447,42.78951017398814,21.718981038426858
1.004,85.48786871607015,53.71961476751173,17.718470658382998,84.11177215874909,55.53170784716714,22.76992522881369,64.07168147571689,41.532958280413446,20.85246380854617
1.044,84.64899331345984,52.39803051428168,17.03965316781169,83.56263312908663,54.15634154900852,21.898174360431042,62.57129384777653,40.33362968925208,20.053378242755237
1.084,83.81616872766762,51.13184581513926,16.410819726873637,83.053566910131,52.836197484789714,21.089650077450703,61.14046607255468,39.20348682548854,19.31395953446429
1.124,82.96389364797002,49.9278766145059,15.8268628100077,82.52312056014924,51.56874881857634,20.337988635156794,59.76857654993959,38.131830666713476,18.627375685260624
1.164,82.1474946857456,48.768665369143285,15.28296485709115,82.00825084942778,50.34545784497033,19.637654201621334,58.44327951116768,37.11286346822097,17.9871463540874
1.204,81.32818455569866,47.657642181706784,14.775222830591686,81.50109126905598,49.146554837670216,18.984857931864475,57.13176238089473,36.15344549155085,17.38920124053614
1.244,80.48611275212285,46.57956730180735,14.300140804519646,80.9856923465067,48.01443508388063,18.37459013550367,55.856084631109006,35.25539948745247,16.830517288553327
1.284,79.67923527413043,45.54624902592124,13.854629021863571,80.51387005214463,46.954696572796564,17.802526374389657,54.62801325985281,34.39463846470974,16.306095922337626
1.324,78.8610397009245,44.5448416691451,13.436049621168596,80.06267942795925,45.93788056406314,17.264991900694575,53.466623049739404,33.573792313000524,15.813559630296432
1.364,78.0600609412923,43.57361285999914,13.042058913461538,79.59080737964402,44.94952674775616,16.75869984305976,52.33927752977393,32.77380426572623,15.349810636863273
1.404,77.2471635972299,42.634767109522826,12.670493008974656,79.09990222250475,43.993807714560354,16.28325755151924,51.24958595398399,32.019764952041655,14.912366124857767
1.444,76.45606282226626,41.73672240386406,12.319523931985495,78.585449504177,43.0902653562504,15.832123567530598,50.203346735893284,31.306614019015967,14.499401632838552
1.484,75.69280805685631,40.87395904656016,11.987465525920602,78.10995447223135,42.2246905341296,15.405351070005782,49.19110908916945,30.625987789168718,14.108469468295429
1.524,74.97503479464186,40.04893710356128,11.672834484654866,77.63952827558167,41.400214098881364,15.001118200679473,48.223483042503275,29.964747477917392,13.7383202786542
1.564,74.25650104859749,39.25006986058849,11.37429238266943,77.19821668853437,40.60931770971429,14.617239972355309,47.264007915352366,29.336205310919528,13.386830931822288
1.604,73.54412529659842,38.48389951541359,11.090646920415574,76.77474116984008,39.840331872290726,14.252444910826659,46.35121342863445,28.730865652009847,13.05311568153449
1.644,72.8496523634906,37.74392314360716,10.820791745637907,76.30293915028594,39.09754886335223,13.906105100236468,45.45292847587235,28.1605935774054,12.735439627131612
1.684,72.15943878964018,37.01987871532615,10.563776335530958,75.84006491209682,38.39265247742251,13.57586136550227,44.575423158102886,27.600136828660037,12.433021382124352
1.724,71.4753106753832,36.316359670308096,10.318660615358457,75.37594357986721,37.702309572217004,13.260746650262483,43.762346553698464,27.06109892817507,12.144554237906311
1.764,70.78930964231282,35.63732920933205,10.084681947146947,74.89696062457578,37.037577143060986,12.959872022256475,42.96405515282333,26.543732242908334,11.869156070861992
1.804,70.12400894785361,34.991699146605185,9.861076950227176,74.43239861753582,36.40689024214118,12.672460360646337,42.19769165505152,26.05267291287524,11.60596103601316
1.844,69.4790805186601,34.36160037113728,9.647178265239827,74.01467367609314,35.78830918498713,12.39749063389544,41.43233678422975,25.573690804960265,11.354202904346751
1.884,68.85524438834948,33.75062332441673,9.442355033820297,73.57376583180971,35.19530688453663,12.134574316752502,40.68723183459203,25.109667008447968,11.113153705642995
1.924,68.24723615058102,33.16333201442498,9.246048926831039,73.11969395585368,34.60861219341068,11.882198584656505,39.984286998612575,24.6548944176562,10.882114196234316
1.964,67.62899405117983,32.59275786120049,9.057726087468275,72.6653274570017,34.03963279777398,11.640105242118604,39.284482877391625,24.20682732895661,10.660461457442585
2.004,67.02827060885087,32.0347963705099,8.876938683662946,72.2186054683309,33.49342095767663,11.408066130901313,38.61214817470531,23.771850119457287,10.447692450363295
2.044,66.43136207594105,31.498537838383882,8.7032265250102,71.80493546039656,32.96253280981386,11.184817565828292,37.953787835521645,23.36167105959705,10.243207954147504
2.084,65.84248508335669,30.969933444958503,8.536179036379497,71.39001551174897,32.44227028923436,10.970079237841276,37.320317723469906,22.9593486377199,10.046607055422994
2.124,65.25381793587316,30.459652483587064,8.37541398486631,70.98171222445627,31.93823227322317,10.763398916377362,36.67816161625474,22.579809097926894,9.857406392067821
2.164,64.67818272531716,29.967579936679694,8.220607040194725,70.54943426152239,31.44744422387859,10.564588193999777,36.067090868175164,22.210069178431187,9.675135269754461
2.204,64.1105408057945,29.491147820693126,8.07141546373833,70.11768682442859,30.96848431189503,10.372820674370223,35.455860178786644,21.862184171319974,9.499603211822185
2.244,63.54876843208257,29.025233492336678,7.9275361531068524,69.73286876244687,30.508052177050455,10.187728799349285,34.863376504145656,21.50878624904593,9.330308645302567
2.284,62.998075683139454,28.570862424745986,7.788700431089877,69.33956288650674,30.059352015537844,10.009443290775238,34.2855714864241,21.175277230521278,9.166887029966457
2.324,62.46106734203835,28.126513078506242,7.654644400842258,68.9276193549675,29.625570966360442,9.837241103749113,33.736884845300494,20.85326045055231,9.009048731441323
2.364,61.925294080013714,27.69528455814671,7.525126273660793,68.51337496311041,29.20577978705463,9.670768625973645,33.19883667556579,20.5463150531978,8.85652444851064
2.404,61.39289809922548,27.27619666133324,7.399913359983154,68.10264654276294,28.79325943382614,9.509888663165796,32.667392532159695,20.25500960148783,8.709278289648106
2.444,60.873054385309125,26.86767325198215,7.278802579795664,67.6896527239052,28.39409987834149,9.354200037652745,32.154021495344914,19.965960032201895,8.56658391343885
2.484,60.371722047501045,26.46688230578784,7.161589812065519,67.2921916144514,28.00476190825851,9.203610195783547,31.65938843367129,19.68335476180309,8.428589908283211
2.524,59.88971516914289,26.079655981150157,7.048097140877767,66.88407089587697,27.62791828960437,9.057732244476863,31.185217688954197,19.403193583225608,8.295188140384504
2.564,59.42129016205079,25.70669914346635,6.938142289309638,66.49118846927429,27.256627362720852,8.916406115364556,30.730377265800723,19.135615301802364,8.165724535021463
2.604,58.95725677486404,25.346970964430355,6.831563352348716,66.08999882108242,26.894395105536447,8.779287704073399,30.29626298763236,18.876073459004804,8.039408063989084
2.644,58.49440973233369,24.998464795697853,6.728214136885587,65.68716376124829,26.540261973737167,8.646320964965994,29.864432512186106,18.622907776923714,7.918264961006283
2.684,58.040632662956426,24.656177832015747,6.627942563765362,65.30450990894369,26.198462900810384,8.517269766233989,29.443868265979457,18.37385484677096,7.800594046194337
2.724,57.5992491566391,24.33069707313042,6.530615020569382,64.93758694213528,25.862611159654087,8.39228906610569,29.02538846180222,18.126419481240912,7.686201111634883
2.764,57.17555080736159,24.01144036300724,6.436104074618496,64.5688688398337,25.535477499373293,8.27112213020222,28.621836180863596,17.882148430397915,7.574781994254587
2.804,56.743394091989316,23.69620992619441,6.344293780181174,64.20408188775892,25.214124264429017,8.15326495529676,28.239561659968583,17.641784397107845,7.466072965111594
2.844,56.32571553673672,23.390156245922217,6.255060698870824,63.84710520663091,24.900777523612867,8.038591560272183,27.860680960756774,17.40733364580756,7.360779597385111
2.884,55.92075986749688,23.09330445064456,6.168306096870777,63.498577991996186,24.595248067972797,7.926842962034798,27.496675650063928,17.183623800006977,7.25856519668455
2.924,55.519550745799926,22.799456044877097,6.083924756558411,63.153746593414105,24.299553784011092,7.8185397475037,27.139120014347622,16.96434322144076,7.1604452106064125
2.964,55.12671252148911,22.513622889747097,6.001821800044974,62.81013434777043,24.01205087877747,7.713068204279036,26.796481964992154,16.754983859613727,7.063321326850133


==> figure/dir-com/head_orientation_pdf_pitch.csv <==
abscissa,hl,wr,pw
-90,0,0,0
-89,0,0,0
-88,0,0,0
-87,0,0,0
-86,0,0,0
-85,0,0,0
-84,0,0,0
-83,0,3.13E-06,0
-82,7.19E-07,1.31E-05,0
-81,2.35E-06,4.43E-06,0
-80,3.86E-06,3.78E-06,0
-79,1.44E-06,1.48E-05,0
-78,1.05E-06,1.71E-05,0
-77,9.80E-07,1.65E-05,0
-76,3.33E-06,1.24E-05,0
-75,5.75E-06,1.20E-05,0
-74,5.23E-06,1.85E-05,0
-73,6.08E-06,2.74E-05,0
-72,4.70E-06,2.48E-05,0
-71,7.06E-06,2.90E-05,8.14E-07
-70,6.14E-06,2.86E-05,3.56E-06
-69,5.69E-06,4.19E-05,2.34E-06
-68,5.03E-06,5.36E-05,1.83E-06
-67,3.99E-06,6.72E-05,2.03E-06
-66,8.36E-06,8.56E-05,5.49E-06
-65,1.32E-05,0.000103365,4.37E-06
-64,1.54E-05,9.73E-05,1.50E-05
-63,2.49E-05,0.000119938,2.02E-05
-62,1.83E-05,0.000268225,1.89E-05
-61,2.05E-05,0.000253251,1.20E-05
-60,2.01E-05,0.000242784,1.01E-05
-59,3.10E-05,0.000258921,1.43E-05
-58,3.20E-05,0.000350728,1.95E-05
-57,3.11E-05,0.000397104,1.61E-05
-56,4.17E-05,0.000471029,1.58E-05
-55,4.84E-05,0.00047808,8.95E-06
-54,5.03E-05,0.000478008,2.16E-05
-53,3.85E-05,0.000746887,2.96E-05
-52,4.78E-05,0.000902952,4.68E-05
-51,4.52E-05,0.000935444,4.37E-05
-50,4.84E-05,0.001046514,5.16E-05
-49,7.67E-05,0.001065195,4.95E-05
-48,7.55E-05,0.001043897,3.89E-05
-47,9.17E-05,0.00101991,2.82E-05
-46,0.000114815,0.000974115,2.73E-05
-45,0.00013272,0.000994759,2.29E-05
-44,0.000113965,0.00110423,3.30E-05
-43,0.000117298,0.001140938,6.22E-05
-42,0.000117298,0.001356754,7.20E-05
-41,0.000125205,0.001522486,7.39E-05
-40,0.000133373,0.001529755,0.000123902
-39,0.000169118,0.001707046,0.000168966
-38,0.000183429,0.001778209,0.000142823
-37,0.000185193,0.001781916,0.000151673
-36,0.000210679,0.001839414,0.000183615
-35,0.000217148,0.001818624,0.000184835
-34,0.00022316,0.002114762,0.000205791
-33,0.000244594,0.002167244,0.000226034
-32,0.000255049,0.002349332,0.000285442
-31,0.000281646,0.002481555,0.000372112
-30,0.00025518,0.002375064,0.000435283
-29,0.000320135,0.002502998,0.000474143
-28,0.000363133,0.002496384,0.000586346
-27,0.000384371,0.002591244,0.000657554
-26,0.000465401,0.002511067,0.000877586
-25,0.000522907,0.002397089,0.001042585
-24,0.000542903,0.002371357,0.001283165
-23,0.000697383,0.002712999,0.001710311
-22,0.000630076,0.002823923,0.001966557
-21,0.000754693,0.002794848,0.002470709
-20,0.000853301,0.002884038,0.002857571
-19,0.001097438,0.002965596,0.003245247
-18,0.001146186,0.003054931,0.003772388
-17,0.001177618,0.003210124,0.004432892
-16,0.001479783,0.003238691,0.005237642
-15,0.00169203,0.003068815,0.006429967
-14,0.001683469,0.003135835,0.007339088
-13,0.00171,0.003869638,0.008421651
-12,0.002033337,0.003908527,0.009871748
-11,0.002481291,0.004029919,0.011322251
-10,0.002832662,0.003994228,0.01322818
-9,0.003305905,0.004104644,0.016030921
-8,0.003645513,0.004352952,0.018894901
-7,0.003939575,0.004607366,0.021374765
-6,0.00478327,0.00478989,0.024528866
-5,0.005620496,0.004918987,0.027938705
-4,0.006410149,0.004953006,0.032228266
-3,0.007496869,0.004848769,0.036033104
-2,0.008645082,0.005086973,0.039467154
-1,0.009558045,0.00500338,0.043288167
0,0.011066776,0.005022279,0.047150582
1,0.012700843,0.005276548,0.048707593
2,0.013516766,0.005559529,0.047459014
3,0.015612248,0.006082968,0.045474044
4,0.017048445,0.006361878,0.04486654
5,0.019415182,0.007040001,0.044881188
6,0.020922934,0.007777293,0.043498332
7,0.022419053,0.008203473,0.041203099
8,0.023603076,0.00821881,0.038243498
9,0.023906351,0.009030972,0.03304919
10,0.024677511,0.00887498,0.027622644
11,0.024637584,0.009029809,0.022860975
12,0.023934319,0.00934332,0.018971907
13,0.024187016,0.009880425,0.01591292
14,0.024022015,0.010013665,0.01405114
15,0.023186423,0.010264445,0.012861053
16,0.022001617,0.010493781,0.01144717
17,0.020956261,0.011609205,0.009917422
18,0.020790802,0.012168189,0.008804342
19,0.020038723,0.01268225,0.007419858
20,0.019784066,0.013309417,0.006593847
21,0.018707017,0.013902202,0.00547273
22,0.017794054,0.014507272,0.00491975
23,0.017989899,0.014320459,0.004422719
24,0.017879332,0.014234976,0.003763233
25,0.017462287,0.014174716,0.003166104
26,0.016633622,0.014144259,0.003058784
27,0.016367137,0.014845061,0.002730618
28,0.016052687,0.014947917,0.002435105
29,0.015655965,0.015140326,0.002409572
30,0.015086009,0.014990004,0.002136337
31,0.014916956,0.014732319,0.001932479
32,0.014307138,0.01548822,0.001684371
33,0.014315176,0.015686154,0.001509098
34,0.01426806,0.01538878,0.001389265
35,0.013574467,0.015569559,0.00116435
36,0.012970596,0.015799113,0.000966799
37,0.012465137,0.015912219,0.000912681
38,0.012536299,0.016198616,0.000883486
39,0.01203169,0.016738047,0.000818483
40,0.01164843,0.017287363,0.000808616
41,0.011259942,0.018024001,0.000698447
42,0.010936801,0.017502307,0.000618694
43,0.010358741,0.01730241,0.00059072
44,0.009448915,0.017144455,0.000538026
45,0.009305936,0.016139447,0.000533143
46,0.008718989,0.016600445,0.000570883
47,0.008645016,0.016099177,0.000513205
48,0.008194187,0.015733547,0.000407207
49,0.007388263,0.015430068,0.000330404
50,0.006937434,0.014824635,0.000382997
51,0.006745706,0.013860987,0.000381572
52,0.006494577,0.012688647,0.000332134
53,0.005967423,0.011985374,0.000342408
54,0.005557632,0.012320183,0.000298463
55,0.005037143,0.012213983,0.000289206
56,0.004845676,0.011385175,0.000273642
57,0.004639964,0.010705671,0.000275269
58,0.004408635,0.009970124,0.000251059
59,0.004112679,0.009410849,0.000263876
60,0.003874881,0.007721249,0.00024994
61,0.003623557,0.00778478,0.000261841
62,0.003360339,0.007332795,0.000219218
63,0.003014784,0.006670301,0.000224406
64,0.003060723,0.005904369,0.000230103
65,0.002863048,0.005842728,0.000205689
66,0.002596563,0.005471356,0.000211487
67,0.002375102,0.005088209,0.000179037
68,0.00226447,0.004479069,0.000167949
69,0.002200299,0.004476161,0.000160116
70,0.002018438,0.004240065,0.000166932
71,0.002024646,0.003779285,0.000166626
72,0.001748424,0.002987257,0.000156047
73,0.001713202,0.002863903,0.000136617
74,0.001546241,0.002791867,0.000128174
75,0.001457826,0.002618139,0.000128174
76,0.001134816,0.002437287,0.000115052
77,0.001132856,0.002193413,0.000114339
78,0.001062412,0.001886662,9.57E-05
79,0.000928058,0.001750151,0.000111288
80,0.000832129,0.001560576,0.000110983
81,0.000762665,0.001339817,0.000144247
82,0.000723457,0.00137042,0.000125224
83,0.000638113,0.00116558,0.000112915
84,0.000565317,0.001083804,9.81E-05
85,0.00067804,0.000872059,8.83E-05
86,0.000562376,0.000624259,5.03E-05
87,0.000469388,0.000486222,5.36E-05
88,0.000272366,0.000308786,3.05E-05
89,0.000157029,0.000227446,1.79E-05
90,4.96E-05,3.19E-05,1.73E-06


==> figure/dir-com/head_orientation_pdf_yaw.csv <==
abscissa,hl,wr,pw
-179.5,0.002513899,0.001014967,4.21E-05
-178.5,0.00264028,0.000875839,3.46E-05
-177.5,0.002440449,0.000901716,3.11E-05
-176.5,0.00234367,0.001065123,2.34E-05
-175.5,0.002430451,0.00107479,2.28E-05
-174.5,0.002593492,0.000930356,3.09E-05
-173.5,0.002834688,0.000809836,4.74E-05
-172.5,0.002751501,0.000828518,4.73E-05
-171.5,0.002803582,0.000865299,3.81E-05
-170.5,0.002666354,0.000768694,4.24E-05
-169.5,0.00263551,0.000780688,5.98E-05
-168.5,0.002490962,0.000829608,5.29E-05
-167.5,0.002500046,0.000821685,5.69E-05
-166.5,0.002474168,0.000856358,5.49E-05
-165.5,0.00255461,0.000908186,5.20E-05
-164.5,0.002632831,0.000908767,4.95E-05
-163.5,0.002590159,0.000879764,4.41E-05
-162.5,0.002456394,0.000964593,5.38E-05
-161.5,0.002325373,0.000903824,5.16E-05
-160.5,0.002330993,0.000877583,6.90E-05
-159.5,0.002348898,0.000947293,7.92E-05
-158.5,0.002418166,0.000924177,7.79E-05
-157.5,0.002479919,0.00108533,7.02E-05
-156.5,0.002341514,0.001193493,7.56E-05
-155.5,0.002422675,0.001260731,7.01E-05
-154.5,0.002184681,0.001229765,5.67E-05
-153.5,0.002106722,0.00134665,5.79E-05
-152.5,0.002269893,0.001262621,5.82E-05
-151.5,0.002344128,0.001312995,6.97E-05
-150.5,0.002390916,0.001417522,5.56E-05
-149.5,0.002298973,0.001739756,5.12E-05
-148.5,0.002373795,0.001634429,5.38E-05
-147.5,0.002262248,0.001745208,4.90E-05
-146.5,0.002324458,0.001743609,5.73E-05
-145.5,0.002401633,0.001867181,6.77E-05
-144.5,0.002173441,0.001806703,0.000103353
-143.5,0.002249701,0.001658489,7.14E-05
-142.5,0.002382486,0.001830764,6.02E-05
-141.5,0.002175859,0.002024118,8.28E-05
-140.5,0.002355563,0.002128283,6.59E-05
-139.5,0.002234802,0.001916756,8.45E-05
-138.5,0.002253295,0.001888261,8.28E-05
-137.5,0.002298254,0.001983557,7.31E-05
-136.5,0.002297405,0.002150235,8.47E-05
-135.5,0.002371508,0.002324908,8.50E-05
-134.5,0.002444043,0.002445355,7.60E-05
-133.5,0.002390459,0.002433725,9.99E-05
-132.5,0.002387061,0.002098335,9.70E-05
-131.5,0.002307729,0.002347442,8.40E-05
-130.5,0.002411435,0.00205821,7.36E-05
-129.5,0.002509129,0.002273153,9.31E-05
-128.5,0.002424766,0.002294597,7.80E-05
-127.5,0.002321256,0.002292634,7.02E-05
-126.5,0.002149459,0.0021301,6.62E-05
-125.5,0.002194026,0.002018812,6.94E-05
-124.5,0.00213639,0.002091211,7.08E-05
-123.5,0.002309036,0.002058428,7.18E-05
-122.5,0.002129005,0.002111855,8.30E-05
-121.5,0.002101494,0.002058501,0.000102132
-120.5,0.002102082,0.002266611,8.09E-05
-119.5,0.002522852,0.00243845,8.98E-05
-118.5,0.002372227,0.002342427,9.07E-05
-117.5,0.00233132,0.002547921,0.000122783
-116.5,0.002274076,0.002645034,0.00010081
-115.5,0.002386472,0.002592407,0.000101217
-114.5,0.002326484,0.002705657,7.78E-05
-113.5,0.002595322,0.002497692,6.34E-05
-112.5,0.00254422,0.002716197,5.91E-05
-111.5,0.002464889,0.002751016,6.64E-05
-110.5,0.002374841,0.002881639,7.32E-05
-109.5,0.002674587,0.003059947,6.40E-05
-108.5,0.002529125,0.003199657,6.52E-05
-107.5,0.002643874,0.003436262,6.80E-05
-106.5,0.00264309,0.003501828,6.21E-05
-105.5,0.002716344,0.004052016,9.86E-05
-104.5,0.002622767,0.003944654,7.14E-05
-103.5,0.002559054,0.004080002,7.48E-05
-102.5,0.002403267,0.004036243,8.62E-05
-101.5,0.002322302,0.003912089,0.000120952
-100.5,0.002487434,0.003886284,0.000112305
-99.5,0.00264492,0.003711756,0.000171611
-98.5,0.002717716,0.003518256,0.000171306
-97.5,0.002469659,0.003701289,0.000205384
-96.5,0.002450839,0.003645027,0.000223694
-95.5,0.002385819,0.003485909,0.000275473
-94.5,0.002685958,0.003430083,0.000309144
-93.5,0.00258186,0.003629907,0.000365805
-92.5,0.002474299,0.003626273,0.000476584
-91.5,0.00259689,0.003461994,0.000456849
-90.5,0.002601529,0.003573064,0.000558575
-89.5,0.002526119,0.003437061,0.000497743
-88.5,0.002571601,0.003371786,0.000549623
-87.5,0.002443847,0.003233748,0.000497031
-86.5,0.002503966,0.003230259,0.000564373
-85.5,0.002549905,0.003327009,0.000561016
-84.5,0.00273255,0.003259408,0.000514934
-83.5,0.002736863,0.003088514,0.000575156
-82.5,0.002703013,0.002978389,0.000585329
-81.5,0.00246783,0.002849001,0.000637819
-80.5,0.002370005,0.002788524,0.000709841
-79.5,0.002467111,0.002810621,0.000906883
-78.5,0.002454368,0.002688284,0.001244713
-77.5,0.002425223,0.00245197,0.000970563
-76.5,0.002553238,0.002365397,0.00095154
-75.5,0.002738235,0.002598585,0.000821535
-74.5,0.002824232,0.002330724,0.000740256
-73.5,0.002689552,0.002437432,0.000658062
-72.5,0.002633353,0.002377536,0.000745546
-71.5,0.002660995,0.002495075,0.000686952
-70.5,0.00263747,0.002693373,0.00070689
-69.5,0.002700269,0.002534836,0.000693666
-68.5,0.002733073,0.00260629,0.000662131
-67.5,0.002635967,0.002578378,0.000604453
-66.5,0.002621526,0.002467816,0.000601808
-65.5,0.002684128,0.002556716,0.000569765
-64.5,0.00262708,0.002648668,0.000572613
-63.5,0.002693407,0.002479592,0.000555828
-62.5,0.002782345,0.002870808,0.000543112
-61.5,0.002747515,0.002633912,0.000533143
-60.5,0.002630478,0.002616394,0.000523479
-59.5,0.002685239,0.002753778,0.000537212
-58.5,0.002941857,0.002650631,0.000539552
-57.5,0.002936106,0.002626207,0.000524191
-56.5,0.002857167,0.00270006,0.000543214
-55.5,0.002913235,0.00296356,0.000586854
-54.5,0.003068564,0.002849583,0.000590211
-53.5,0.002963225,0.002962761,0.000615032
-52.5,0.002732812,0.003123551,0.000666302
-51.5,0.002688702,0.003094547,0.000677492
-50.5,0.002596432,0.00298166,0.000726524
-49.5,0.002539907,0.003009936,0.000687257
-48.5,0.002611005,0.00319704,0.000740358
-47.5,0.002748756,0.003421288,0.000785829
-46.5,0.002700922,0.003665162,0.000798647
-45.5,0.002784501,0.003793677,0.000790509
-44.5,0.002766596,0.003721642,0.000873924
-43.5,0.002792735,0.003412783,0.000896914
-42.5,0.002854357,0.00365782,0.000972292
-41.5,0.002838216,0.003774851,0.001062116
-40.5,0.002774372,0.003677592,0.001131696
-39.5,0.002702687,0.003926772,0.001216332
-38.5,0.002606104,0.004233814,0.001375634
-37.5,0.002693473,0.004107333,0.001408796
-36.5,0.002728041,0.003973294,0.001551416
-35.5,0.002890951,0.004026139,0.001599532
-34.5,0.002849521,0.003946762,0.001850183
-33.5,0.002934146,0.004317407,0.002004908
-32.5,0.003217686,0.004451737,0.002175705
-31.5,0.003272251,0.004551177,0.002423101
-30.5,0.003218601,0.004644656,0.002735704
-29.5,0.003124828,0.004559609,0.002982083
-28.5,0.003260685,0.004846443,0.003192451
-27.5,0.003534685,0.004882642,0.003428149
-26.5,0.003605455,0.00471989,0.003581958
-25.5,0.003793524,0.005251906,0.00406902
-24.5,0.003800451,0.005512062,0.004485281
-23.5,0.003796007,0.005128043,0.004714061
-22.5,0.003866321,0.00550254,0.005108044
-21.5,0.003799013,0.005559602,0.005451978
-20.5,0.003928008,0.005479788,0.005762953
-19.5,0.003973555,0.005698294,0.006088373
-18.5,0.00392448,0.005857266,0.006763525
-17.5,0.004012306,0.005844836,0.007344378
-16.5,0.004395109,0.005897391,0.00815808
-15.5,0.004546779,0.006116478,0.009079509
-14.5,0.004442289,0.006495482,0.010036136
-13.5,0.004341785,0.006078315,0.010604171
-12.5,0.004451307,0.006162054,0.011560798
-11.5,0.004443139,0.006829855,0.012378162
-10.5,0.004304211,0.006586489,0.013452078
-9.5,0.004343158,0.006367839,0.014622532
-8.5,0.004233636,0.006500134,0.016117897
-7.5,0.004168551,0.006130216,0.017192423
-6.5,0.004313686,0.006007734,0.018566633
-5.5,0.004232656,0.006146644,0.020469815
-4.5,0.004176131,0.006162999,0.023516392
-3.5,0.004117907,0.005907058,0.026924908
-2.5,0.003894747,0.006234671,0.030560578
-1.5,0.004065368,0.005999593,0.034748616
-0.5,0.004044783,0.005939914,0.039499502
0.5,0.003997276,0.006235543,0.041761877
1.5,0.003918402,0.005810163,0.041153356
2.5,0.003850311,0.006027287,0.03950998
3.5,0.003893309,0.006089001,0.03678628
4.5,0.003657668,0.005788502,0.032545954
5.5,0.003980417,0.005579082,0.028796658
6.5,0.003797118,0.005526964,0.025595153
7.5,0.003549126,0.006105283,0.023568374
8.5,0.003640874,0.006273051,0.021392974
9.5,0.003660216,0.005815397,0.020402981
10.5,0.003618525,0.005351927,0.018889001
11.5,0.003602907,0.005547244,0.01756484
12.5,0.003656491,0.00558955,0.016542295
13.5,0.003559647,0.00535498,0.015185379
14.5,0.003538344,0.005157264,0.014081861
15.5,0.003629046,0.005085228,0.013125132
16.5,0.003505344,0.00475718,0.011382371
17.5,0.003532594,0.004862071,0.010745976
18.5,0.003630353,0.00486287,0.009758731
19.5,0.003334723,0.004579962,0.008783285
20.5,0.003435553,0.004389442,0.007940692
21.5,0.003272447,0.004372433,0.007410804
22.5,0.003374323,0.004390387,0.00698783
23.5,0.003143125,0.00412885,0.006557327
24.5,0.00325317,0.003985942,0.00600211
25.5,0.003259574,0.004169556,0.005516065
26.5,0.003235918,0.004066991,0.005266329
27.5,0.003194227,0.004122889,0.004949454
28.5,0.003322699,0.004038932,0.00476289
29.5,0.003261861,0.004578145,0.004493215
30.5,0.003018378,0.004300688,0.003969024
31.5,0.003003675,0.004072079,0.00355083
32.5,0.002928983,0.004357822,0.003312182
33.5,0.002919639,0.004486047,0.003048205
34.5,0.002840569,0.004160833,0.002645677
35.5,0.002805281,0.004354697,0.00235759
36.5,0.002916698,0.003881777,0.002110702
37.5,0.002984594,0.003729928,0.001846725
38.5,0.003031513,0.0036435,0.001728418
39.5,0.002843771,0.003536719,0.001494348
40.5,0.002994134,0.003285358,0.00136658
41.5,0.003071048,0.003380291,0.001212161
42.5,0.00294153,0.003299532,0.001207889
43.5,0.003038636,0.003222699,0.001116539
44.5,0.003052685,0.003284558,0.001010236
45.5,0.002916894,0.003322502,0.00088491
46.5,0.002921599,0.003505971,0.000832928
47.5,0.002856906,0.003176105,0.000774233
48.5,0.002784566,0.003217102,0.000721539
49.5,0.00279561,0.00327758,0.000690004
50.5,0.002706085,0.003390903,0.000587872
51.5,0.002776006,0.003163748,0.000536093
52.5,0.00275137,0.003196822,0.000545452
53.5,0.002831682,0.002949895,0.000534059
54.5,0.00272778,0.002924962,0.000477601
55.5,0.002730524,0.002754432,0.000440268
56.5,0.002635902,0.002701659,0.000458884
57.5,0.002721376,0.002746945,0.000424704
58.5,0.002721833,0.002564712,0.000394186
59.5,0.002763067,0.002548211,0.000372926
60.5,0.002747057,0.002715906,0.000375265
61.5,0.002757905,0.002665896,0.000344137
62.5,0.00273353,0.00257278,0.000313823
63.5,0.002713861,0.002589208,0.000289714
64.5,0.002720396,0.002760538,0.000288595
65.5,0.002903825,0.002648814,0.00028239
66.5,0.002751043,0.002725429,0.000284018
67.5,0.002697851,0.002477557,0.00028534
68.5,0.00295375,0.002530257,0.000256552
69.5,0.002824363,0.002549665,0.000258586
70.5,0.002843379,0.002698098,0.000263774
71.5,0.002929833,0.002585574,0.000224813
72.5,0.002880757,0.002655211,0.000213827
73.5,0.002992566,0.002803207,0.000240581
74.5,0.002949241,0.003010445,0.000250346
75.5,0.003230429,0.002965232,0.000244141
76.5,0.003006289,0.003041266,0.000220134
77.5,0.003135741,0.003168109,0.000206198
78.5,0.003117052,0.002899739,0.000208537
79.5,0.003059873,0.002932522,0.000167338
80.5,0.003087058,0.003063727,0.000169678
81.5,0.002949568,0.003550821,0.000203654
82.5,0.002950875,0.003708049,0.00018748
83.5,0.002797636,0.003895443,0.00017568
84.5,0.002733465,0.00340217,0.000181275
85.5,0.002683148,0.003594362,0.000147299
86.5,0.002564608,0.003319667,0.000122274
87.5,0.00251305,0.003024402,0.000118815
88.5,0.002523571,0.002608907,0.000129395
89.5,0.002415421,0.002709292,0.000124512
90.5,0.002464628,0.002809749,0.000137431
91.5,0.002533307,0.002861213,0.000124003
92.5,0.002340991,0.002325781,7.85E-05
93.5,0.002360399,0.002187743,8.39E-05
94.5,0.002260091,0.001902872,6.43E-05
95.5,0.002160633,0.001764253,4.82E-05
96.5,0.002279173,0.001900328,5.41E-05
97.5,0.002460053,0.001753785,6.80E-05
98.5,0.002616559,0.001647949,5.71E-05
99.5,0.002441103,0.00163581,4.77E-05
100.5,0.00242091,0.001596848,4.53E-05
101.5,0.002355498,0.001495591,6.11E-05
102.5,0.002393334,0.001380596,5.53E-05
103.5,0.002313088,0.001462954,4.75E-05
104.5,0.002270612,0.001516744,4.08E-05
105.5,0.002372358,0.001428208,4.49E-05
106.5,0.002393922,0.001422247,4.11E-05
107.5,0.00249155,0.001326878,3.90E-05
108.5,0.002410782,0.001283919,4.21E-05
109.5,0.002363601,0.001299838,6.29E-05
110.5,0.002399542,0.001275632,9.07E-05
111.5,0.002406469,0.00122584,4.58E-05
112.5,0.002355759,0.001172558,4.17E-05
113.5,0.002415421,0.001249246,4.89E-05
114.5,0.002540103,0.001223005,4.38E-05
115.5,0.002584997,0.001104375,4.61E-05
116.5,0.002673999,0.001083295,4.94E-05
117.5,0.002697394,0.001018601,3.87E-05
118.5,0.002626557,0.001056618,3.65E-05
119.5,0.002515206,0.001034956,3.89E-05
120.5,0.002457897,0.001082496,3.07E-05
121.5,0.002414964,0.001127127,3.51E-05
122.5,0.002466196,0.001191021,3.20E-05
123.5,0.002510044,0.001261603,3.65E-05
124.5,0.002451297,0.001249682,4.33E-05
125.5,0.002349355,0.000991488,4.16E-05
126.5,0.002277866,0.001193783,2.77E-05
127.5,0.002414572,0.001259495,2.95E-05
128.5,0.002555133,0.000903243,2.90E-05
129.5,0.002477239,0.001009951,1.57E-05
130.5,0.002717128,0.000988362,1.22E-05
131.5,0.002744509,0.001073337,1.24E-05
132.5,0.00268916,0.000983129,1.24E-05
133.5,0.002534026,0.000930429,1.30E-05
134.5,0.002421172,0.00095885,1.23E-05
135.5,0.002510501,0.000886815,1.32E-05
136.5,0.00242653,0.000910802,1.69E-05
137.5,0.002548402,0.000891322,2.08E-05
138.5,0.002400783,0.000821467,1.98E-05
139.5,0.002385558,0.00085643,1.49E-05
140.5,0.002466,0.000766513,1.81E-05
141.5,0.002526707,0.000756773,2.46E-05
142.5,0.002506646,0.000679358,2.23E-05
143.5,0.002385884,0.000702474,3.19E-05
144.5,0.002597543,0.000741944,3.25E-05
145.5,0.002565523,0.0008448,2.85E-05
146.5,0.002411566,0.00086697,1.89E-05
147.5,0.002301913,0.000844364,1.70E-05
148.5,0.00228244,0.000806202,1.38E-05
149.5,0.002378239,0.00070778,1.29E-05
150.5,0.002407057,0.000718102,1.42E-05
151.5,0.002365104,0.000842765,2.07E-05
152.5,0.002371377,0.00080533,1.55E-05
153.5,0.002463909,0.000845236,1.39E-05
154.5,0.002781364,0.000794862,1.32E-05
155.5,0.002538143,0.000745506,1.74E-05
156.5,0.002443128,0.000825028,2.14E-05
157.5,0.002536444,0.000919307,1.84E-05
158.5,0.002578135,0.000837604,1.35E-05
159.5,0.002548794,0.000847853,1.28E-05
160.5,0.002519454,0.000929847,2.12E-05
161.5,0.002625708,0.000935735,2.10E-05
162.5,0.002452277,0.00094613,1.26E-05
163.5,0.002385688,0.00093559,1.34E-05
164.5,0.002317139,0.001017075,1.44E-05
165.5,0.002323151,0.000981966,6.71E-06
166.5,0.002395948,0.001000574,7.32E-06
167.5,0.002505535,0.001140429,9.26E-06
168.5,0.002421433,0.001106628,1.19E-05
169.5,0.002271527,0.001084822,9.77E-06
170.5,0.002328379,0.000996431,7.63E-06
171.5,0.002383532,0.001137958,8.24E-06
172.5,0.002433326,0.001044551,1.34E-05
173.5,0.002324197,0.001010605,1.04E-05
174.5,0.002287341,0.001087947,1.63E-05
175.5,0.002269567,0.000952672,1.35E-05
176.5,0.00225519,0.000932827,8.14E-06
177.5,0.00223258,0.000922142,9.16E-06
178.5,0.002281787,0.001167106,1.92E-05
179.5,0.002475148,0.001091364,2.01E-05


==> figure/dir-com/head_orientation_percentiles_yaw.csv <==
percentiles,hl,wr,pw
0,-179.9999879,-179.9999573,-179.9964687
1,-175.9722643,-168.8990891,-87.55865289
2,-172.1977471,-157.738325,-74.1095926
3,-168.470114,-149.9114354,-57.6439784
4,-164.4905366,-144.2299341,-43.33043668
5,-160.4265207,-138.9685617,-35.37893862
6,-156.2704613,-134.2943987,-30.65560584
7,-151.813813,-129.8491501,-27.41672052
8,-147.5759272,-125.3467433,-24.78170251
9,-143.1633868,-120.536519,-22.64680659
10,-138.7922568,-116.4624869,-20.78768939
11,-134.5029255,-112.6515723,-19.10706843
12,-130.2783413,-109.1456819,-17.64769644
13,-126.0590091,-106.1626286,-16.3521518
14,-121.4926596,-103.6542773,-15.21342321
15,-117.1374333,-101.1521371,-14.19874115
16,-112.9587502,-98.49752922,-13.24353663
17,-108.9838058,-95.73487531,-12.35362111
18,-105.1750948,-92.89977237,-11.52461585
19,-101.1655077,-90.08008924,-10.74137437
20,-97.30397953,-87.09449414,-10.00485042
21,-93.30607141,-84.04240041,-9.310068901
22,-89.4113247,-80.65491123,-8.662332707
23,-85.42416536,-76.91918642,-8.047570207
24,-81.72371275,-72.81522181,-7.457853496
25,-77.58761963,-68.85331383,-6.887466601
26,-73.83164939,-64.93577398,-6.338228676
27,-70.06618052,-61.19535977,-5.825478351
28,-66.32269563,-57.44718737,-5.333019496
29,-62.60204995,-53.87133704,-4.864303622
30,-58.90241484,-50.59942892,-4.435883528
31,-55.47153479,-47.40798547,-4.02213733
32,-52.04770779,-44.69624101,-3.630796385
33,-48.21551048,-41.91089533,-3.262087622
34,-44.56883562,-39.26672566,-2.912884763
35,-41.02174565,-36.84525085,-2.577370097
36,-37.30962881,-34.32307093,-2.250861914
37,-33.75790493,-32.02249063,-1.940211694
38,-30.62294879,-29.84472018,-1.640569077
39,-27.51980999,-27.74361572,-1.353924092
40,-24.81349948,-25.66605198,-1.077264188
41,-22.18369247,-23.81630642,-0.808241674
42,-19.60311176,-21.94946409,-0.555010621
43,-17.08064439,-20.12835629,-0.301717065
44,-14.84209353,-18.38935189,-0.056298297
45,-12.56423142,-16.68875718,0.184647635
46,-10.29538151,-15.02503223,0.425719536
47,-7.965987985,-13.43495229,0.664866765
48,-5.617827421,-11.83625502,0.904314794
49,-3.221794132,-10.34999366,1.144472376
50,-0.709652043,-8.789464928,1.38715728
51,1.798371004,-7.22057696,1.630008756
52,4.395458174,-5.561065287,1.874115283
53,7.006557339,-3.939517204,2.117234286
54,9.773147948,-2.29152481,2.36600814
55,12.54284563,-0.618072734,2.620049292
56,15.32531135,1.009077704,2.876541507
57,18.14925123,2.699983681,3.139478186
58,21.03908408,4.365184837,3.402298417
59,24.10595967,6.140034841,3.678645036
60,27.18601339,7.865570081,3.957827137
61,30.24391593,9.463620462,4.250562909
62,33.63476182,11.31530317,4.554156141
63,37.12243947,13.09875273,4.868000915
64,40.5131305,15.00807096,5.196449661
65,43.83569325,17.04097621,5.538123571
66,47.1999463,19.09403815,5.896005521
67,50.79774103,21.34275248,6.270281175
68,54.40494171,23.65964959,6.661805368
69,58.09995152,26.11492103,7.06480679
70,61.74070745,28.55777063,7.478100497
71,65.39080214,30.84267537,7.910330142
72,68.92883849,33.19204143,8.363884392
73,72.419652,35.49416617,8.838355052
74,75.73643288,38.08219257,9.319435834
75,78.96502383,40.95261319,9.808685913
76,82.2801579,43.98102307,10.31894892
77,85.85412176,46.95128886,10.8550869
78,89.84016963,50.04479531,11.40569961
79,93.961503,53.13173528,11.98531788
80,98.29020704,56.66956005,12.57198091
81,102.3942532,60.43476008,13.20791448
82,106.6610116,64.25937313,13.86613853
83,110.7982817,68.02210577,14.55736725
84,114.9249611,71.88802438,15.28593232
85,118.6840501,75.41644583,16.06837195
86,122.7505408,78.69635035,16.94698709
87,126.9034919,81.89082651,17.87427516
88,130.8543685,84.58895618,18.88935456
89,134.6743445,87.52383049,20.01787167
90,138.704897,91.17187578,21.28627708
91,142.7825098,95.71053892,22.67225702
92,146.7801154,101.6159446,24.19925605
93,151.0504602,108.7286722,25.95140581
94,155.0499605,117.001953,27.89603612
95,159.0153181,125.988517,30.06367526
96,162.9540579,135.7816243,32.82534953
97,167.1816691,148.1405036,36.64363494
98,171.4001265,160.4803094,43.3666057
99,175.6663378,170.3405028,58.93225076
100,179.9999998,179.9999724,179.9996367


==> figure/dir-com/head_position_pdf_x.csv <==
abscissa,hl,wr,pw
-1.5,0.000222206,0.002164404,0
-1.49,0.000209135,0.002396572,0
-1.48,0.000222206,0.003916897,0
-1.47,0.000228742,0.003197925,0
-1.46,0.000810399,0.004740718,0
-1.45,0.001496624,0.004328808,0
-1.44,0.000699296,0.00450855,0
-1.43,0.000633941,0.005197565,0
-1.42,0.001111031,0.006133726,0
-1.41,0.00151623,0.005639433,0
-1.4,0.001365914,0.006395851,0
-1.39,0.001078353,0.011031719,0
-1.38,0.00062087,0.011159037,0
-1.37,0.000647012,0.009062037,0
-1.36,0.001875681,0.013256037,0
-1.35,0.002986712,0.009391565,0
-1.34,0.00261419,0.011593415,0
-1.33,0.002261274,0.013772798,0
-1.32,0.002476945,0.010747126,0
-1.31,0.002163242,0.008687572,0.000172937
-1.3,0.002326629,0.009136929,0.000661229
-1.29,0.005411373,0.008575233,0.000274664
-1.28,0.004032388,0.015577716,0.000335701
-1.27,0.00345073,0.015562737,0.000233973
-1.26,0.003326556,0.010694701,0.000457774
-1.25,0.003921285,0.016723577,0.000396738
-1.24,0.007751073,0.017225359,0.000305183
-1.23,0.009241161,0.01951708,0.000264492
-1.22,0.009463367,0.023988184,0.000254319
-1.21,0.010822746,0.023156874,0.000233973
-1.2,0.014280012,0.02067043,0.000223801
-1.19,0.018554212,0.016236773,0.000203455
-1.18,0.013927096,0.019037766,0.000793475
-1.17,0.021665098,0.025358724,0.000620538
-1.16,0.022318645,0.030324121,0.000539156
-1.15,0.018861379,0.028009931,0.00047812
-1.14,0.019508391,0.030923263,0.000457774
-1.13,0.029599164,0.030196803,0.000915548
-1.12,0.027599308,0.032615842,0.00140384
-1.11,0.031148071,0.028361928,0.001088485
-1.1,0.023488495,0.027268492,0.000976585
-1.09,0.030344208,0.026699306,0.000915548
-1.08,0.038232525,0.034076253,0.000783302
-1.07,0.039402375,0.040284871,0.00077313
-1.06,0.039703007,0.035626535,0.001383495
-1.05,0.040572225,0.033222474,0.002461807
-1.04,0.046656752,0.034593014,0.001953169
-1.03,0.049440864,0.043123311,0.001515741
-1.02,0.046918171,0.048897551,0.002197315
-1.01,0.048865742,0.046545915,0.002644917
-1,0.040820573,0.047549479,0.002777163
-0.99,0.036598657,0.0751475,0.003733402
-0.98,0.047846208,0.087287633,0.007181966
-0.97,0.047793924,0.076533018,0.004791368
-0.96,0.054146406,0.067957785,0.006500392
-0.95,0.050002915,0.058641112,0.008768916
-0.94,0.054695385,0.055091191,0.010864504
-0.93,0.065184822,0.063374341,0.013509421
-0.92,0.075295201,0.089878926,0.016876604
-0.91,0.071641871,0.099465213,0.021006743
-0.9,0.073831255,0.094057948,0.017202132
-0.89,0.083863208,0.122517236,0.020671042
-0.88,0.069962254,0.117417032,0.025411547
-0.87,0.082654145,0.100760859,0.034160117
-0.86,0.103090574,0.105074688,0.035126529
-0.85,0.12273621,0.107748363,0.0408131
-0.84,0.1296246,0.09960002,0.042562814
-0.83,0.112116064,0.104370695,0.043620781
-0.82,0.104783261,0.130695537,0.058920607
-0.81,0.090496714,0.138446948,0.058218687
-0.8,0.090058838,0.146752567,0.054200448
-0.79,0.076844108,0.142109209,0.067435205
-0.78,0.081654217,0.145734024,0.076387231
-0.77,0.095725094,0.168890897,0.090384944
-0.76,0.119631859,0.188954696,0.084810274
-0.75,0.113449301,0.187913685,0.095705296
-0.74,0.11144291,0.189598774,0.113344856
-0.73,0.100777016,0.203131915,0.119601102
-0.72,0.095594384,0.237193189,0.142540668
-0.71,0.112625831,0.231284142,0.153323791
-0.7,0.120187375,0.224895781,0.138115519
-0.69,0.139087967,0.228221024,0.141319938
-0.68,0.147727864,0.265075802,0.131889792
-0.67,0.158812029,0.282031547,0.132317048
-0.66,0.1761245,0.30592237,0.156985983
-0.65,0.174791263,0.318489393,0.14221514
-0.64,0.179921611,0.326967265,0.149936263
-0.63,0.171353604,0.348416581,0.150933193
-0.62,0.176555842,0.363447579,0.148715532
-0.61,0.179039322,0.3611259,0.162631863
-0.6,0.185993067,0.397666129,0.185245901
-0.59,0.177327028,0.419137913,0.211715415
-0.58,0.184045495,0.399306282,0.230585879
-0.57,0.202070334,0.445110758,0.234736363
-0.56,0.227427974,0.410000983,0.22302752
-0.55,0.243256894,0.39597355,0.211644205
-0.54,0.225264732,0.411379012,0.21062693
-0.53,0.220840216,0.42724881,0.211806969
-0.52,0.244988794,0.404795929,0.240880708
-0.51,0.254027355,0.419811949,0.217442677
-0.5,0.271098015,0.491551823,0.219100836
-0.49,0.275600956,0.478445572,0.227595088
-0.48,0.294096349,0.41843392,0.240748463
-0.47,0.320323208,0.416509173,0.267645232
-0.46,0.325296704,0.41749027,0.281185171
-0.45,0.323538661,0.47384715,0.282294001
-0.44,0.353784837,0.478962332,0.305569269
-0.43,0.353059399,0.46650016,0.302863316
-0.42,0.373410867,0.529769651,0.284837191
-0.41,0.356876116,0.532375923,0.295549104
-0.4,0.380090122,0.560236068,0.334114025
-0.39,0.381567139,0.536547455,0.370115411
-0.38,0.408552113,0.568324498,0.367704468
-0.37,0.416682243,0.637577929,0.347481027
-0.36,0.47601128,0.652788669,0.311215149
-0.35,0.444314229,0.684198737,0.322150863
-0.34,0.465521843,0.77609977,0.371203896
-0.33,0.459424246,0.849307544,0.414590704
-0.32,0.471442983,0.811861112,0.425200889
-0.31,0.421629597,0.787970289,0.412312006
-0.3,0.467188389,0.799136815,0.457753711
-0.29,0.496526134,0.77903557,0.447062143
-0.28,0.514028134,0.806438869,0.486908832
-0.27,0.570644949,0.832883539,0.51952269
-0.26,0.568481707,0.923384076,0.528454371
-0.25,0.618347377,0.936602666,0.544405253
-0.24,0.651090104,0.931607312,0.546704296
-0.23,0.649567339,0.912719332,0.571912388
-0.22,0.676774519,0.947229964,0.568036567
-0.21,0.708850627,0.93971072,0.592034101
-0.2,0.765879177,0.937119427,0.649286376
-0.19,0.833691259,0.964253112,0.712978006
-0.18,0.82652838,0.914703993,0.742346755
-0.17,0.849324114,1.074712597,0.680760886
-0.16,0.926900196,1.09766726,0.757036216
-0.15,0.961374823,1.024242296,0.726375527
-0.14,1.04502236,1.053824977,0.703771661
-0.13,1.098933489,1.025777599,0.710312744
-0.12,1.098574038,1.007436337,0.76037288
-0.11,1.173490181,0.999632501,0.740688596
-0.1,1.251491068,0.958651126,0.75638516
-0.09,1.140329184,0.918665826,0.774309557
-0.08,1.12746737,0.869865635,0.852171838
-0.07,1.185005687,0.810430659,0.957887127
-0.06,1.203115487,0.783536631,1.012779322
-0.05,1.128486904,0.809898919,1.086714919
-0.04,1.227205246,0.888431576,1.029889899
-0.03,1.308683005,0.967248826,0.962576767
-0.02,1.361437355,0.951461411,0.914785156
-0.01,1.339798399,1.01034218,0.960053924
0,1.430994409,1.016303652,0.963024369
0.01,1.512093111,1.021965553,0.992677955
0.02,1.429478179,0.945769553,1.054029851
0.03,1.431562995,1.03962529,1.127955275
0.04,1.364973046,1.063156628,1.18944959
0.05,1.335733334,1.034450193,1.255714928
0.06,1.316172659,1.03710889,1.308796373
0.07,1.349379404,1.108406896,1.304533988
0.08,1.363848945,1.094042445,1.251025287
0.09,1.35077146,1.082943323,1.177842474
0.1,1.435458138,1.08475573,1.133580809
0.11,1.464691315,1.054918413,1.141413832
0.12,1.397343251,1.038015093,1.224850783
0.13,1.449208776,1.036434854,1.266884615
0.14,1.360463569,1.064220107,1.305195217
0.15,1.329491956,1.052469416,1.336344198
0.16,1.344294805,1.026489082,1.348541333
0.17,1.362221612,1.039580354,1.327799082
0.18,1.334524271,0.959991708,1.267281352
0.19,1.270515835,0.948937521,1.295286952
0.2,1.226695479,0.955221032,1.216041176
0.21,1.189064217,0.898287477,1.239621626
0.22,1.152073432,0.825304381,1.263313977
0.23,1.191057536,0.778331577,1.215776684
0.24,1.136760815,0.7953023,1.190497384
0.25,1.130264553,0.806034448,1.156479685
0.26,1.047113712,0.839721258,1.116714379
0.27,0.979347378,0.813396416,1.116124359
0.28,0.967080292,0.73936482,1.084649849
0.29,0.85346107,0.716522497,1.115992113
0.3,0.775381757,0.677061447,1.044386078
0.31,0.734953312,0.625070821,1.099858121
0.32,0.767297375,0.644348244,1.016014259
0.33,0.715882798,0.603441761,0.997927097
0.34,0.688492624,0.558843061,1.004447834
0.35,0.64482912,0.535416573,1.004020579
0.36,0.659082989,0.568586623,0.935110324
0.37,0.600544745,0.578090527,0.904256353
0.38,0.627418616,0.56294719,0.881042122
0.39,0.566213898,0.554686507,0.835519035
0.4,0.528072869,0.606796962,0.745663074
0.41,0.478645076,0.565456101,0.688217516
0.42,0.514518295,0.526684065,0.691381244
0.43,0.47167826,0.531372359,0.669845518
0.44,0.477991528,0.477794004,0.682948028
0.45,0.49605558,0.470536885,0.71321198
0.46,0.503185782,0.46565387,0.695185855
0.47,0.432099427,0.488256537,0.695531728
0.48,0.407591398,0.455962734,0.715287222
0.49,0.386011261,0.434520907,0.68926531
0.5,0.383625813,0.453139273,0.714666684
0.51,0.350615132,0.404384019,0.673772202
0.52,0.31697051,0.369281733,0.677780268
0.53,0.298396691,0.336860612,0.652867186
0.54,0.271470537,0.315568571,0.621677514
0.55,0.293553905,0.331236158,0.552146721
0.56,0.248204248,0.314879557,0.499543396
0.57,0.241871373,0.323724404,0.460795365
0.58,0.248864331,0.275987693,0.435139672
0.59,0.21537656,0.245723486,0.45199593
0.6,0.216206565,0.260911759,0.42512968
0.61,0.218650832,0.259398923,0.402281668
0.62,0.232780528,0.230969592,0.40195614
0.63,0.233309901,0.247116494,0.37907761
0.64,0.244452885,0.245453872,0.403827927
0.65,0.236767167,0.286966987,0.392922732
0.66,0.210213535,0.27485681,0.403990691
0.67,0.19458068,0.253227751,0.374642288
0.68,0.160641961,0.22648351,0.338000018
0.69,0.14623124,0.214770266,0.32143877
0.7,0.141310028,0.234392196,0.295528758
0.71,0.129644206,0.206082694,0.30143913
0.72,0.11771043,0.185412263,0.280157722
0.73,0.107560838,0.141143091,0.246872462
0.74,0.116998063,0.139046091,0.225255354
0.75,0.095006192,0.132088544,0.227503533
0.76,0.085666999,0.107074327,0.229090483
0.77,0.093503033,0.094147819,0.213068391
0.78,0.115070098,0.076585443,0.184940719
0.79,0.099973152,0.079011971,0.187331317
0.8,0.099032044,0.06759081,0.188491011
0.81,0.077628365,0.073185307,0.178074108
0.82,0.089797419,0.091751248,0.151472349
0.83,0.079464834,0.089976287,0.136518396
0.84,0.065341673,0.086800829,0.127820689
0.85,0.058668954,0.084808679,0.107169993
0.86,0.057139653,0.053466016,0.089662679
0.87,0.058316038,0.047826583,0.086814307
0.88,0.044598077,0.049459247,0.095969788
0.89,0.055159404,0.050627576,0.079795104
0.9,0.052734743,0.045467458,0.078014872
0.91,0.051564893,0.048815169,0.074708726
0.92,0.045238554,0.039872961,0.055634807
0.93,0.048284085,0.039798068,0.047577984
0.94,0.036664012,0.036869757,0.044658402
0.95,0.030507595,0.043647561,0.047547465
0.96,0.026416388,0.047249908,0.052745744
0.97,0.028278998,0.039386157,0.049063206
0.98,0.027154896,0.02319432,0.040660509
0.99,0.023044083,0.024152949,0.039175286
1,0.032919185,0.02728347,0.040284117
1.01,0.032840759,0.019277423,0.030660689
1.02,0.039801039,0.020378348,0.026693314
1.03,0.02273038,0.022070927,0.02405857
1.04,0.023344715,0.017494973,0.019063746
1.05,0.022488567,0.014117305,0.013122856
1.06,0.022939515,0.013173655,0.014547042
1.07,0.01997241,0.009047058,0.011139169
1.08,0.021893839,0.012821658,0.010009993
1.09,0.031023897,0.01889547,0.011576597
1.1,0.034206673,0.015854819,0.011383315
1.11,0.02390023,0.010005687,0.007375249
1.12,0.018678386,0.012230005,0.007833023
1.13,0.012901027,0.013757819,0.006357973
1.14,0.01763271,0.016903319,0.005859508
1.15,0.019070514,0.009848412,0.005595016
1.16,0.01783531,0.011278865,0.006429182
1.17,0.013077484,0.009983219,0.007365076
1.18,0.010339121,0.019854098,0.004791368
1.19,0.007149809,0.022400456,0.002695781
1.2,0.007064848,0.00724214,0.002614398
1.21,0.006829571,0.009002122,0.002238006
1.22,0.011920705,0.007923665,0.001190213
1.23,0.010456759,0.008829869,0.001220731
1.24,0.007456976,0.015368016,0.001454704
1.25,0.005744682,0.015577716,0.001790405
1.26,0.006476655,0.02550102,0.001281767
1.27,0.005280663,0.01846858,0.000610365
1.28,0.003110886,0.008657615,0.000874857
1.29,0.003731756,0.008537786,0.00077313
1.3,0.003790575,0.006440786,0.000712093
1.31,0.004293807,0.004216468,0.000223801
1.32,0.001810326,0.005429733,0.000213628
1.33,0.002019462,0.006186151,0.000193282
1.34,0.001640404,0.007114822,0.000213628
1.35,0.001744972,0.007017461,0.000274664
1.36,0.003391911,0.007376947,0.000579847
1.37,0.001764578,0.012342344,0.000457774
1.38,0.00103914,0.007459329,0.00029501
1.39,0.000379058,0.008223236,0.000274664
1.4,0.000326774,0.007564179,0.000284837
1.41,0.000294096,0.006103768,0.000284837
1.42,0.000287561,0.008313108,0.001515741
1.43,0.000313703,0.007773879,0.001281767
1.44,0.000326774,0.010904401,0.000305183
1.45,0.000372522,0.004665825,0.000274664
1.46,0.000588193,0.00755669,0.000315355
1.47,0.001777649,0.005924026,0.00040691
1.48,0.001470482,0.00262125,0.000427256
1.49,0.000503232,0.001640154,0.000376392
1.5,0.000235277,0.001662622,0.000325528


==> figure/dir-com/head_position_pdf_y.csv <==
abscissa,hl,wr,pw
-1.5,0.002542057,0.00086045,0
-1.49,0.002803451,0.000920307,0
-1.48,0.001457272,0.002356884,0
-1.47,0.002261058,0.003374459,0
-1.46,0.002796916,0.002311991,0
-1.45,0.000267929,0.001339309,0
-1.44,0.000869135,0.001084915,0
-1.43,0.001019437,0.002401777,0
-1.42,0.004097351,0.002730993,0
-1.41,0.004705092,0.003224816,0
-1.4,0.00241136,0.003741086,0
-1.39,0.003169402,0.004152605,0
-1.38,0.002568196,0.008020888,0
-1.37,0.007560821,0.005895951,0
-1.36,0.009129185,0.006696543,0
-1.35,0.007789541,0.014799735,0
-1.34,0.004894603,0.01519629,0
-1.33,0.003574563,0.02511765,0
-1.32,0.002097687,0.033565021,0
-1.31,0.002051943,0.026584155,0
-1.3,0.003006031,0.012240833,0
-1.29,0.003136728,0.0150242,0
-1.28,0.005567692,0.016341063,0
-1.27,0.004986091,0.016662796,0
-1.26,0.006541385,0.013737267,0.000172933
-1.25,0.008410352,0.017725264,0.000172933
-1.24,0.006678617,0.017201512,0.000122071
-1.23,0.00851491,0.01691719,0.000101725
-1.22,0.004822719,0.017276334,8.14E-05
-1.21,0.004463303,0.021847941,9.16E-05
-1.2,0.005927109,0.019333931,8.14E-05
-1.19,0.004626674,0.017807568,8.14E-05
-1.18,0.005110253,0.016139044,0.000569663
-1.17,0.006449897,0.020358989,0.000579835
-1.16,0.007809146,0.027482016,0.000396729
-1.15,0.008188167,0.027100425,0.000376384
-1.14,0.008064005,0.026823585,0.000854494
-1.13,0.009214139,0.028409805,0.000549318
-1.12,0.007279823,0.027856124,0.001678471
-1.11,0.006587129,0.033557539,0.002268479
-1.1,0.007691518,0.028514556,0.00199382
-1.09,0.010645271,0.02415245,0.001871749
-1.08,0.009691183,0.031387709,0.001658126
-1.07,0.010808642,0.032412767,0.002054855
-1.06,0.013344164,0.021780601,0.001688643
-1.05,0.02242107,0.022177156,0.002614345
-1.04,0.014455088,0.025903278,0.002278651
-1.03,0.015742454,0.027811231,0.003438322
-1.02,0.017323887,0.025813492,0.001688643
-1.01,0.017101703,0.028424769,0.002370204
-1,0.017356562,0.028948521,0.002400722
-0.99,0.02246028,0.04031394,0.002003992
-0.98,0.022453745,0.039386151,0.0046692
-0.97,0.026910512,0.041264176,0.006154393
-0.96,0.034680449,0.057268541,0.004272471
-0.95,0.031321536,0.055839446,0.002970385
-0.94,0.035575724,0.061705468,0.002777106
-0.93,0.046776457,0.077073848,0.003651945
-0.92,0.059395252,0.089374538,0.004414887
-0.91,0.049789022,0.062670668,0.003540047
-0.9,0.049723674,0.060830054,0.003855396
-0.89,0.062322865,0.061009626,0.003529875
-0.88,0.051194015,0.05916153,0.003611255
-0.87,0.065812475,0.06484798,0.005635593
-0.86,0.058833255,0.063620904,0.009389264
-0.85,0.060610734,0.069696427,0.009908064
-0.84,0.061773937,0.07191115,0.008667012
-0.83,0.062584259,0.074761857,0.00813804
-0.82,0.088697519,0.076572543,0.009948754
-0.81,0.082718132,0.080844863,0.012430856
-0.8,0.076078724,0.079363393,0.013478629
-0.79,0.097826705,0.08576065,0.01368208
-0.78,0.096853012,0.09771716,0.015889523
-0.77,0.107001634,0.117148359,0.01787317
-0.76,0.112236049,0.153309694,0.016621946
-0.75,0.104910482,0.138532405,0.016418495
-0.74,0.126004978,0.128865439,0.016652464
-0.73,0.13770236,0.141383112,0.020935108
-0.72,0.142858356,0.149755662,0.022074433
-0.71,0.126096466,0.120582676,0.021575978
-0.7,0.144903765,0.137320293,0.024464982
-0.69,0.156378961,0.156078097,0.028422104
-0.68,0.147321659,0.181524962,0.030090402
-0.67,0.159646386,0.194394297,0.032643712
-0.66,0.181139508,0.170683296,0.03630583
-0.65,0.20415525,0.158188069,0.041015721
-0.64,0.201554379,0.189553332,0.039184662
-0.63,0.233385634,0.183934222,0.041666764
-0.62,0.235489856,0.195060211,0.045796819
-0.61,0.237077824,0.189747869,0.053202436
-0.6,0.249141157,0.175681386,0.062164452
-0.59,0.239979298,0.185722461,0.065022939
-0.58,0.211761815,0.221756598,0.064198962
-0.57,0.206651562,0.210039518,0.058624405
-0.56,0.215140333,0.25577055,0.066711582
-0.55,0.24576264,0.23151335,0.07188941
-0.54,0.2511931,0.23037606,0.072550625
-0.53,0.226125416,0.238524145,0.079915552
-0.52,0.240639317,0.248378165,0.086985474
-0.51,0.268974427,0.269597603,0.089406541
-0.5,0.275032233,0.263813884,0.097402165
-0.49,0.308784734,0.254341455,0.109049734
-0.48,0.323174473,0.303087802,0.113240825
-0.47,0.338054327,0.302339585,0.113566346
-0.46,0.368101567,0.272957098,0.121928182
-0.45,0.380877199,0.296443634,0.147095071
-0.44,0.400736608,0.315575547,0.160675425
-0.43,0.431933982,0.295455987,0.181864846
-0.42,0.427307309,0.263402365,0.204732738
-0.41,0.494047732,0.285826433,0.202260809
-0.4,0.480331082,0.295074397,0.2189031
-0.39,0.469182627,0.304479486,0.234233133
-0.38,0.513260191,0.323357005,0.232646215
-0.37,0.552691476,0.366319634,0.258128452
-0.36,0.563630815,0.346671451,0.269094461
-0.35,0.572145725,0.346491879,0.31026277
-0.34,0.604538976,0.393210558,0.343384592
-0.33,0.660666803,0.397647486,0.37357672
-0.32,0.59260634,0.43153424,0.410208072
-0.31,0.587718272,0.456068281,0.447704091
-0.3,0.645447137,0.418073814,0.502981727
-0.29,0.741646665,0.479809211,0.524140631
-0.28,0.761414586,0.501552401,0.563040461
-0.27,0.810648146,0.535469084,0.562175794
-0.26,0.802858605,0.557519044,0.630637055
-0.25,0.858979897,0.565337913,0.618145164
-0.24,0.858921083,0.582262585,0.673097278
-0.23,0.90611577,0.615146728,0.729402341
-0.22,0.993003136,0.667447107,0.773296894
-0.21,1.033787135,0.746346605,0.840171237
-0.2,0.977901098,0.806989605,0.887351523
-0.19,1.038034788,0.78615924,0.948549583
-0.18,1.095214725,0.810132117,1.019716741
-0.17,1.149055355,0.838766387,1.065686494
-0.16,1.251240805,0.906113413,1.067497208
-0.15,1.304212299,0.998263837,1.133842578
-0.14,1.310093664,1.066351597,1.229311958
-0.13,1.339154142,1.107772899,1.300713086
-0.12,1.408103345,1.097230519,1.440951858
-0.11,1.491468427,1.180394855,1.578444041
-0.1,1.543309392,1.169096776,1.668206621
-0.09,1.587217049,1.181277751,1.813236664
-0.08,1.603495361,1.26017725,1.903965636
-0.07,1.654826608,1.368070162,1.957025656
-0.06,1.584642318,1.32723247,1.927789748
-0.05,1.643926478,1.382593057,2.065159861
-0.04,1.650082306,1.393277598,2.275751988
-0.03,1.630922126,1.416315204,2.417659058
-0.02,1.634156877,1.38132857,2.477046404
-0.01,1.684030852,1.488001889,2.567714341
0,1.664864137,1.476733739,2.660854207
0.01,1.638894643,1.560519095,2.765326294
0.02,1.678861786,1.523250399,2.778398021
0.03,1.657427478,1.514339133,2.681901213
0.04,1.547615858,1.460549802,2.588578241
0.05,1.5702003,1.459622013,2.586167346
0.06,1.496702841,1.399121174,2.623978714
0.07,1.426806086,1.333839228,2.540411217
0.08,1.369247126,1.336398131,2.32670629
0.09,1.268172601,1.328908477,2.132329208
0.1,1.233315711,1.297079319,1.922683128
0.11,1.178762783,1.258897798,1.789432898
0.12,1.128810389,1.205056092,1.641544368
0.13,1.215815383,1.201502061,1.606794938
0.14,1.143402709,1.174685958,1.528232335
0.15,1.077845094,1.093466987,1.417148091
0.16,1.064161118,1.025439084,1.363487891
0.17,1.024572997,1.046965291,1.272077358
0.18,0.926086272,0.988529532,1.194348904
0.19,0.866860926,1.063321318,1.096824669
0.2,0.827717174,1.086830301,1.083468111
0.21,0.796676637,1.062528208,0.963055639
0.22,0.784293096,1.035846784,0.894635068
0.23,0.797225564,0.996640206,0.771730321
0.24,0.760983286,0.95378981,0.705802026
0.25,0.730380583,0.999932361,0.700817476
0.26,0.686956505,0.921706258,0.643271362
0.27,0.66384274,0.89673077,0.585379381
0.28,0.624483338,0.790543792,0.515168442
0.29,0.601519875,0.766077092,0.504202433
0.3,0.629011989,0.788643321,0.472525113
0.31,0.578621761,0.806443407,0.446910632
0.32,0.548188964,0.710058074,0.397075311
0.33,0.556207225,0.681176892,0.371949112
0.34,0.470280482,0.672123464,0.345571691
0.35,0.496694346,0.626818916,0.328563187
0.36,0.462660847,0.612288539,0.298727099
0.37,0.43966471,0.613545544,0.277690266
0.38,0.436044403,0.573007139,0.251902852
0.39,0.390476894,0.513942877,0.245677251
0.4,0.345954961,0.491391612,0.218211367
0.41,0.353960152,0.508712839,0.201009585
0.42,0.352711995,0.50044504,0.202016667
0.43,0.31046419,0.480707071,0.193746384
0.44,0.28650743,0.469064812,0.18774458
0.45,0.262838203,0.458604737,0.165995668
0.46,0.256858815,0.424224159,0.156901409
0.47,0.252173328,0.392567091,0.151662546
0.48,0.225413117,0.386596318,0.148580263
0.49,0.213787619,0.377887071,0.140981368
0.5,0.211925186,0.376981728,0.127909642
0.51,0.202449654,0.364935432,0.123942347
0.52,0.223380779,0.34938748,0.117940543
0.53,0.235136974,0.311632442,0.103200518
0.54,0.208148043,0.337393559,0.094777647
0.55,0.209252433,0.344778462,0.095021788
0.56,0.194143859,0.391818874,0.088226525
0.57,0.169023896,0.338239044,0.081299018
0.58,0.179871747,0.305833759,0.07508359
0.59,0.210101963,0.256855465,0.069956625
0.6,0.188994398,0.239766185,0.070434735
0.61,0.184779419,0.266155804,0.06271377
0.62,0.179865212,0.264300225,0.060018044
0.63,0.142413987,0.258980401,0.053080365
0.64,0.151471289,0.236952889,0.048400992
0.65,0.135042676,0.207353418,0.04288747
0.66,0.15706512,0.212792957,0.036855148
0.67,0.156777587,0.215000198,0.038665862
0.68,0.128220292,0.181487551,0.039652599
0.69,0.118600993,0.188258917,0.033772865
0.7,0.102113567,0.167473444,0.034017007
0.71,0.114431759,0.171940301,0.029459704
0.72,0.099427743,0.196945718,0.025868794
0.73,0.104825529,0.224629752,0.025065163
0.74,0.096434782,0.214177159,0.023925837
0.75,0.097970472,0.192142164,0.019551641
0.76,0.078993267,0.190481122,0.017629029
0.77,0.082188809,0.143223727,0.016510048
0.78,0.10435502,0.148655783,0.013651562
0.79,0.085456234,0.196017928,0.011759468
0.8,0.077261532,0.214543785,0.009908064
0.81,0.063721323,0.195688713,0.009267193
0.82,0.054657486,0.197252487,0.010050479
0.83,0.061296893,0.185700014,0.011718777
0.84,0.058088282,0.199684193,0.008392354
0.85,0.0455283,0.163463,0.006469742
0.86,0.048867609,0.164024163,0.007761656
0.87,0.039326727,0.1389963,0.008667012
0.88,0.050501321,0.157739139,0.005076102
0.89,0.047377663,0.174776044,0.00502524
0.9,0.035595328,0.128805582,0.003570565
0.91,0.042097504,0.099467988,0.002309169
0.92,0.043966471,0.107526286,0.002166753
0.93,0.033327735,0.112831146,0.002909349
0.94,0.030596168,0.164480576,0.002095545
0.95,0.020891916,0.12924703,0.002929694
0.96,0.019669899,0.106531158,0.001810714
0.97,0.017402306,0.099123808,0.00151571
0.98,0.020604382,0.085536184,0.000946047
0.99,0.020826567,0.057919489,0.001200361
1,0.014487763,0.058181365,0.001617435
1.01,0.011220337,0.049569386,0.001393639
1.02,0.010429621,0.042221894,0.000966392
1.03,0.010213971,0.035989245,0.001017255
1.04,0.014520437,0.03569744,0.000122071
1.05,0.009678113,0.030362652,0.000132243
1.06,0.008364608,0.026269904,0.000132243
1.07,0.007286358,0.032869179,0.000142416
1.08,0.009743461,0.036258603,0.000152588
1.09,0.011200733,0.025072757,0.000172933
1.1,0.010880525,0.037410857,0.000213624
1.11,0.008429957,0.031657068,0.000315349
1.12,0.008142423,0.038495772,0.000417075
1.13,0.005998992,0.044915475,0
1.14,0.005338972,0.041705624,0
1.15,0.006266921,0.043718328,0
1.16,0.005397786,0.028798878,0
1.17,0.006031667,0.020650793,0
1.18,0.007358241,0.010490004,0
1.19,0.00652178,0.008701765,0
1.2,0.005985923,0.009008534,0
1.21,0.007449729,0.012442851,0
1.22,0.005789877,0.01388691,0
1.23,0.007952912,0.011081096,0
1.24,0.005116788,0.010100932,0
1.25,0.00590097,0.01099131,0
1.26,0.004071212,0.014717431,0
1.27,0.002731567,0.010295468,0
1.28,0.002463638,0.005723861,0
1.29,0.001614108,0.00399548,0
1.3,0.002306802,0.003202369,0
1.31,0.004116956,0.002573867,0
1.32,0.001372319,0.002611278,0
1.33,0.001529155,0.003830872,0
1.34,0.003842492,0.004915787,0
1.35,0.001542225,0.001765792,0
1.36,0.001137064,0.002214723,0
1.37,0.000803787,0.001638596,0
1.38,0.001084785,0.001025057,0
1.39,0.000483579,0.001249523,0
1.4,0.00045744,0.001279451,0
1.41,0.0004313,0.002461634,0
1.42,0.000398626,0.000351662,0
1.43,0.00041823,0,0
1.44,0.000477044,0,0
1.45,0.000607741,0,0
1.46,0.000294068,0,0
1.47,0.000222185,0,0
1.48,0,0,0
1.49,0,0,0
1.5,0,0,0


==> figure/dir-com/head_vertical_factor_pdf.csv <==
abscissa,hl,wr,pw,hl_fit,wr_fit,pw_fit
0.205,0.0,0.000688175,0.0,0.02446325238626452,0.05191151025609759,0.031140145063121218
0.215,0.0,0.000426369,0.0,0.025097633136767026,0.05326840017231227,0.03193697574494896
0.225,0.0,0.000381488,0.0,0.025757000129636606,0.054679068533018314,0.03276476539262622
0.235,0.0,0.000374008,0.0,0.026442682225171654,0.0561463882998863,0.03362513764502629
0.245,0.0,0.001054703,0.0,0.027156097762961497,0.05767342639129616,0.034519823913401235
0.255,0.0,0.000673215,0.0,0.027898761886239614,0.05926345956868803,0.03545067207446701
0.265,0.0,0.000501171,0.0,0.028672294574923197,0.0609199918577704,0.03641965599203633
0.275,0.0,0.00044881,0.0,0.02947842946675186,0.06264677367593766,0.03742888595862075
0.285,0.000235261,0.006896711,0.000681561,0.030319023556085338,0.06444782285900884,0.03848062015992029
0.295,0.002261117,0.002939704,0.001241051,0.03119606787152614,0.06632744780526341,0.03957727727824428
0.305,0.010737039,0.000957461,0.001586918,0.032111699246834775,0.06829027298320973,0.0407214503659165
0.315,0.0192391,0.015491419,0.002543137,0.03306821331487635,0.07034126708215893,0.04191592213691445
0.325,0.009031398,0.021026741,0.002065028,0.03406807887190575,0.07248577412216785,0.04316368184473045
0.335,0.011161815,0.034820163,0.003041592,0.03511395377974697,0.07472954788306921,0.044467943937141347
0.345,0.029577502,0.067613202,0.003489185,0.03620870259681059,0.07707879006207113,0.04583216870472886
0.355,0.043693147,0.073627253,0.003977467,0.037355416155961,0.07954019262691153,0.04726008517019153
0.365,0.047091357,0.069745048,0.005452487,0.038557433338642415,0.08212098489813306,0.048755716500429085
0.375,0.044346649,0.070829672,0.006449397,0.039818365331170086,0.08482898597129702,0.05032340826389227
0.385,0.070650106,0.099905069,0.010620142,0.04114212269161776,0.08767266317978134,0.051967859902767616
0.395,0.070035814,0.154816953,0.014709507,0.04253294560539641,0.09066119740348969,0.0536941598443948
0.405,0.077923584,0.169201308,0.021158904,0.043995437765760696,0.09380455615106607,0.05550782474032049
0.415,0.091398796,0.19441694,0.022847547,0.0455346043837187,0.0971135754863527,0.057414843396293276
0.425,0.130981414,0.247855231,0.030537995,0.04715589491211571,0.10060005203781584,0.05942172604437109
0.435,0.144293251,0.298361298,0.044626976,0.048865251163398835,0.10427684652729181,0.06153555971165504
0.445,0.125197921,0.242394712,0.054240036,0.05066916161264994,0.1081580004874991,0.06376407056202918
0.455,0.131693732,0.212960267,0.076019465,0.05257472281045562,0.11225886811340295,0.0661156942313871
0.465,0.116329899,0.248618208,0.097615788,0.054589708988425543,0.11659626551935598,0.06859965534770267
0.475,0.124224203,0.285487936,0.13468456,0.05672265112905085,0.12118864006255367,0.07122605763051863
0.485,0.145815911,0.313142102,0.197011773,0.058982926997754814,0.1260562628567376,0.07400598620683758
0.495,0.150174769,0.387278007,0.205129468,0.06138086390667542,0.13122144815427064,0.07695162407046348
0.505,0.154442138,0.402156053,0.255534452,0.06392785630720506,0.13670880393949397,0.08007638496005433
0.515,0.134183574,0.366056781,0.261658327,0.06663650070444901,0.14254551887622727,0.08339506535056332
0.525,0.129667875,0.337265631,0.27599145,0.06952075086769084,0.1487616917179668,0.0869240187596863
0.535,0.119322938,0.280962437,0.307963774,0.07259609689703742,0.15539071045898495,0.09068135618586974
0.545,0.10384801,0.299475842,0.328542842,0.07587977242347065,0.1624696899260619,0.09468717724316797
0.555,0.121773571,0.238983757,0.309204825,0.07939099510042284,0.17003997824430744,0.09896383747342583
0.565,0.141947179,0.227913114,0.31134106,0.0831512466317775,0.17814774473270675,0.10353625843943154
0.575,0.136791047,0.308661484,0.305054425,0.08718459992796583,0.18684466439237815,0.10843228858689286
0.585,0.145776701,0.286101309,0.312266763,0.09151810265851915,0.1961887173663138,0.11368312457647259
0.595,0.1151732,0.288659525,0.326487987,0.09618222856697206,0.2062451257312409,0.1193238049176229
0.605,0.11845378,0.248386323,0.303884581,0.10121141055128499,0.2170874549327302,0.12539379039771734
0.615,0.111487448,0.301525407,0.301341444,0.10664467284636878,0.22879891335508176,0.13193764914194903
0.625,0.114493558,0.286026508,0.322815697,0.1125263838818831,0.24147389126637644,0.13900586835718365
0.635,0.134098619,0.218981799,0.327861281,0.11890715680411769,0.2552197901368923,0.14665582016469414
0.645,0.098907534,0.234233853,0.327240756,0.12584493161555815,0.27015920567147855,0.15495291575576445
0.655,0.106566578,0.270654771,0.325816599,0.13340628189982748,0.28643254357878656,0.16397199086990794
0.665,0.096541857,0.18894146,0.329315956,0.14166800084401351,0.3042011671176791,0.1737989769169002
0.675,0.092019623,0.151675284,0.348165691,0.15071903667940584,0.32365120112994133,0.18453292678115335
0.685,0.092045763,0.151862288,0.355367856,0.16066286802841306,0.34499815033562153,0.19628848360924217
0.695,0.096626812,0.164047475,0.368520963,0.17162043677480665,0.36849253245878544,0.2091989062728295
0.705,0.105560185,0.178304667,0.386272063,0.18373379250900412,0.39442678237080137,0.2234197989221687
0.715,0.114153737,0.1807058,0.383057537,0.19717065195633388,0.4231437560325484,0.2391337371884552
0.725,0.138771159,0.18573247,0.394583036,0.21213014427068233,0.45504725812667185,0.2565560445282119
0.735,0.123805962,0.250578011,0.406810441,0.2288501062162041,0.49061514228141595,0.27594205517709697
0.745,0.142267395,0.26512693,0.422313407,0.24761642115297058,0.5304156974883593,0.29759631421293165
0.755,0.168721157,0.247107215,0.440074679,0.2687750788709725,0.5751282515475342,0.3218843234768434
0.765,0.162525958,0.257422361,0.44793806,0.29274789449551397,0.6255692086597409,0.3492476639797342
0.775,0.176628532,0.264169469,0.447429432,0.3200532017768743,0.6827251141898982,0.38022363990268165
0.785,0.197540597,0.311354343,0.480886949,0.3513333876643829,0.7477948291679533,0.41547104015710185
0.795,0.20812733,0.352629887,0.507406786,0.38739195316294894,0.8222435247751091,0.45580426767491655
0.805,0.213799728,0.409681097,0.542023973,0.4292440168680192,0.9078719892879594,0.5022390479649648
0.815,0.264040965,0.494551037,0.568075873,0.47818606031707606,1.0069056640599137,0.5560543601027491
0.825,0.318804436,0.572172698,0.623048333,0.5358936410584381,1.1221088017299685,0.6188773949837594
0.835,0.365555972,0.77760792,0.637340765,0.6045604293755199,1.256929898953144,0.6928016567169777
0.845,0.438637106,0.949763892,0.688946111,0.6870993846021718,1.4156844263469461,0.7805534692336747
0.855,0.579473331,1.148811054,0.744701856,0.7874391363074342,1.6037783301502408,0.885730265884284
0.865,0.707827667,1.568941941,0.822542208,0.9109691366211456,1.8279675003190232,1.013147017210114
0.875,0.98726514,2.11425337,0.917207957,1.0652220968974588,2.0966274967316956,1.169348155534401
0.885,1.279707304,2.670253954,1.037925605,1.2609427476915716,2.419960577675204,1.3633766270598242
0.895,1.652941926,3.458064817,1.244031638,1.5137978232089515,2.8099678693738386,1.6079476313562573
0.905,2.24642634,4.614169031,1.614882115,1.8471665648927211,3.2798209122712176,1.9212643431688121
0.915,3.053141937,5.510404871,1.962813837,2.2967601696274462,3.8419263369312318,2.32984887463415
0.925,4.059273681,6.077700502,3.512184731,2.9182692497873433,4.503487171204581,2.872934025567808
0.935,5.311605785,6.768209393,4.821198617,3.7995577157140095,5.257986734135497,3.609039111876649
0.945,6.798819592,7.784030613,3.273424814,5.077304085723171,6.0717842955435435,4.624706632409292
0.955,8.530403954,8.121363565,3.643725973,6.945986695805131,6.8691574969088975,6.041572428297
0.965,10.79399126,7.791331253,5.962273878,9.594363718175611,7.528252832485096,8.00309007518488
0.975,13.0359019,7.148919816,10.1484409,12.864314884862319,7.907620750188235,10.57913675074491
0.985,13.63135336,6.642415477,12.62943425,15.506834683732862,7.33767584532872,13.46953230025031
0.995,10.21123081,4.87376812,16.28498073,12.286459671011672,4.520044386405083,15.600719968401558
1.005,5.070849097,3.281532949,11.11928871,4.350495537817139,2.5566004063846206,7.633076371433538
1.015,2.388373519,2.755064052,3.791685711,1.8982687536352598,1.5479734345593412,1.4783623160929358
1.025,1.096452262,1.845378878,1.046368822,1.0285936885936162,1.014382688257373,0.5658493131345352
1.035,0.449740106,0.830208433,0.232046034,0.6385390106035886,0.708923018939561,0.29381509317306354
1.045,0.157271801,0.409299609,0.082499379,0.43319723129679405,0.5207483384095123,0.1790458139898213
1.055,0.091738617,0.244526558,0.06993628,0.3125753980215906,0.3976158650149752,0.12030451991565592
1.065,0.097463295,0.101595586,0.043996278,0.23593211451681229,0.3130261936452937,0.08632051225593862
1.075,0.08485724,0.046952989,0.045430608,0.18428916312291377,0.2525759393161212,0.06492393624756883
1.085,0.092895315,0.018954735,0.03418994,0.14787493669670568,0.20795452618491903,0.05059202058538853
1.095,0.108128448,0.001129505,0.033142167,0.12125392346914747,0.1741178742012539,0.040527339499352374
1.105,0.0817335,0.000112202,0.058288711,0.10121141055128326,0.1478703333627675,0.03319077310398231
1.115,0.118813206,0.000194484,0.052968467,0.08574909662664346,0.12711194083072289,0.027679036965749002
1.125,0.12310018,0.0,0.026865704,0.07357257916211266,0.11041872263078224,0.023433796749223655
1.135,0.0480324,0.0,0.013142934,0.06381385179139887,0.09679846247972064,0.020094924654029806
1.145,0.007730929,0.0,0.023966527,0.055873394971048346,0.08554317085580564,0.017421716648377817
1.155,0.002202302,0.0,0.049489455,0.049326444373846985,0.07613699751414553,0.015248352418064949
1.165,0.001228584,0.0,0.023651178,0.04386529566383024,0.06819706351917547,0.013457591404142195
1.175,0.000823413,0.0,0.011881538,0.03926265149764872,0.061434454939278293,0.011964647295021901
1.185,0.0,0.0,0.00107829,0.0353476820649523,0.05562791093502148,0.01070697735939701
1.195,0.0,0.0,0.0,0.03199000129969739,0.05060570527564196,0.009637631501746825


==> figure/dir-com/mean_head_angular_velocity_vs_window_size.csv <==
window_size,hl_50,hl_97,hl_100,wr_50,wr_97,wr_100,pw_50,pw_97,pw_100
0.004,17.890806669996074,142.9784680337646,345.55946372768324,12.62686233037695,124.50324011377697,286.8074341340701,24.0363834927411,131.00948653260903,351.97568074207044
0.044,17.786405873060403,142.43887422982306,342.31489267191245,12.547568982204576,124.17432206438419,285.3487247471841,23.73508103737113,130.0421423890029,347.0762138110066
0.084,17.62561284512397,141.36438156106115,336.72927366505974,12.4161922865457,123.44181871406023,281.57307086588116,23.249009671063366,127.89196107476633,337.0599057075842
0.124,17.465782821645544,139.81814554861526,330.60438175599694,12.273872603921003,122.43124077169051,275.8678363713918,22.821178127266975,125.08324110823723,322.7997036086152
0.164,17.332649088874152,137.95329472377892,324.3165563062275,12.128507665838708,121.17710577174405,268.2661017143434,22.455555936874386,121.66690642521976,304.96814653910013
0.204,17.21319723587855,135.8830888513171,316.5697572027088,11.992371613103131,119.6710641842913,263.41982622528957,22.132255984862404,117.90565130523582,285.35251162235284
0.244,17.1062910041771,133.62624550899395,306.61205232986737,11.868931177904372,118.10437541168835,258.61770611823744,21.832457316919665,113.98922806614533,265.1603581693452
0.284,17.00776943041516,131.22897627790906,297.83699142384404,11.757131191478067,116.45207550257125,253.21833921827454,21.545315139019273,109.99681166952026,243.70661632259512
0.324,16.915499016047,128.79533540802433,289.28432877969743,11.651825316711175,114.65574498800831,246.57855683108582,21.251361816599676,106.01414897697262,231.82961653387264
0.364,16.82449829379883,126.28862821178275,282.0584969078654,11.555113189066544,112.85633523983394,240.26636023952565,20.950134738891894,102.1176124189485,228.57629861555174
0.404,16.734382245625515,123.84596746862883,276.3826154373282,11.467487605589158,110.97646253665265,233.5030840174434,20.63705540599964,98.26127239366555,224.37203752233336
0.444,16.64445697548042,121.34077675131228,269.8068124817189,11.385415372980292,109.0472174375609,228.37160002587413,20.318974614999604,94.5559935531737,220.47752574238055
0.484,16.54315863280156,118.95311677869701,263.10349512590943,11.302322447191072,107.06911525728435,222.79284628445788,19.97891858763778,90.9688333052896,215.71304952607187
0.524,16.438389286619785,116.55448617940293,255.67213095425407,11.221322404964813,105.07569837339224,217.33091179513704,19.626789640659904,87.53267968143192,211.24929752710497
0.564,16.32875364537387,114.21926239845185,247.64337068823866,11.14893707328078,103.10954365097734,211.38468902893686,19.26089239540337,84.30346842514972,206.46429141051567
0.604,16.214193231445847,111.8971471894375,234.00645662110293,11.074808003809453,101.22939020560291,204.7034110490809,18.87779590318486,81.22758472208776,201.95079924471204
0.644,16.093562299673764,109.6456737483335,223.74002439588753,11.003397873933116,99.32472117921006,197.5037431062523,18.47991618954224,78.331528671548,196.2125968750723
0.684,15.969828466922419,107.44982851817643,214.29772923399108,10.92491273670367,97.44154771041985,192.894943497152,18.07425452806606,75.62089145158834,190.27258644673591
0.724,15.840158954979685,105.31123645418518,204.73476199041934,10.849574650269165,95.5648109401273,190.3049197001877,17.67228546354633,73.04345005800545,184.45365930701323
0.764,15.702662185365655,103.25767150040896,196.79107751553863,10.779188903156681,93.66118157525803,186.31919645832096,17.26971902347334,70.60147671048382,178.54700867859268
0.804,15.558440722795119,101.27100377257995,190.04586817531055,10.707835200873264,91.8377905119273,182.32606596635847,16.86433469099657,68.33275156567473,172.800787104362
0.844,15.411469864042152,99.37105811280833,185.07708810637916,10.634641035837184,90.11698960551006,175.95664648407796,16.460175385551373,66.20447630908284,167.12544578749112
0.884,15.269137193149913,97.48964702187472,181.59055542570485,10.561374296042198,88.45107300128637,169.03403446176097,16.053504466528683,64.18052045029691,161.98827231830757
0.924,15.12683406152936,95.67425618481877,175.7434537542604,10.489613435696777,86.76829942043254,164.45057888212122,15.663966845750984,62.28798998592764,157.98029985271282
0.964,14.98580889629837,93.91423807138236,170.27930376236185,10.418905813348776,85.10902401747168,161.4823800590639,15.293243740857127,60.51856817959189,153.73358461694815
1.004,14.839132726643726,92.22359766630913,164.97016906890093,10.34613067075168,83.54118753676998,157.65006039341674,14.931446719265598,58.83749867205947,149.6626294860245
1.044,14.691877687320197,90.60477507202798,158.84228984092573,10.274590739093657,82.01899698779866,153.84766559801295,14.577997648287946,57.198480475727166,145.52451638336618
1.084,14.541399924870992,89.02651949272853,153.1252163171467,10.2111790742672,80.51210259748758,151.16811059980282,14.236007472040962,55.66196433580162,141.4723408566642
1.124,14.392028898312528,87.44220250489907,147.76145572527707,10.142428695067657,79.08747247426064,147.17445788230813,13.904683824717122,54.223057432116555,137.27836740485748
1.164,14.243680000843089,85.93317298371599,143.1671486666016,10.076733962635258,77.68418773074907,142.47276414626035,13.582881532082139,52.83181958647501,133.38051867987613
1.204,14.09993415523346,84.50420171863342,138.67833566136125,10.013203239234112,76.33588308735452,137.89641586798248,13.269767266868737,51.502917286451634,129.61913945826026
1.244,13.957843306624623,83.13513526549544,135.14077097895844,9.947801402290574,74.99781031760497,131.9680107071604,12.967472870769388,50.23027232314096,126.10745106374152
1.284,13.813716926069148,81.8155756184808,132.35750536448808,9.885911055337145,73.72052049316586,127.08824987646223,12.679156966804536,49.05762372616126,122.79311234656821
1.324,13.674661511558721,80.49810980985565,129.7588184372576,9.827631778602369,72.45433943972172,123.70212862179845,12.398079490950307,47.944290183222876,119.60753821854266
1.364,13.53427367212467,79.22640083303911,127.16909324896422,9.76853064986698,71.23190456045384,120.79593039696341,12.124152239860551,46.86643830895143,116.46443353271397
1.404,13.397271192091441,77.99516965984552,124.14545067943087,9.710378742674404,70.04976849651067,118.6114414287911,11.864334915709524,45.825217115818255,113.26216523525551
1.444,13.260456633938208,76.78154047833084,120.6812110864504,9.65276164660714,68.92750793917504,115.9436839724389,11.61394439754213,44.84843093880161,110.12569924198195
1.484,13.12903956375619,75.61136473217962,117.50849070765926,9.592762958325814,67.847110279246,113.70413257768868,11.3744774083365,43.91889243304908,107.17378443470471
1.524,13.003762103990312,74.47179372002772,114.37735600352836,9.536076511587611,66.8136526311202,111.56965149387604,11.144766347423406,43.03254677860564,104.31792208265891
1.564,12.878767568117393,73.34643635475123,111.25213910070207,9.476820986660293,65.82100975921475,109.48357288595612,10.91828246534118,42.186164456252946,101.54720434231712
1.604,12.756781080488427,72.26067442954228,108.51017641493765,9.417508311923953,64.87093618247673,107.30668879877229,10.693198288348489,41.356920160106924,98.80474397175682
1.644,12.636847876938557,71.220752922629,105.99210759625079,9.357764333551119,63.93470469314759,105.07893738401002,10.47671600118113,40.51070205320987,96.20297775880283
1.684,12.515560974702336,70.22056174279062,103.56501312125395,9.298967734309567,63.0269698045022,102.82052223403618,10.266406641038241,39.72465465913509,93.79038221782888
1.724,12.395777040421688,69.24164539186944,101.32751565182446,9.240727980478585,62.11853443102599,100.62432139179519,10.062722283274377,38.99078820568237,91.53510979275403
1.764,12.281638154749892,68.28022226004546,99.16278523769026,9.184135476630507,61.23026768414543,98.47772867028897,9.869395056157826,38.27270983485037,89.45985077205559
1.804,12.167171503523347,67.34864913103836,97.0715296134836,9.12987741806988,60.375583393690114,96.53098247947781,9.683594414713768,37.57027224401104,87.4743676245807
1.844,12.054875911185986,66.44347811723031,95.07042652157514,9.072199704723692,59.54194726533184,94.54209923005396,9.502598842234324,36.898159911166815,85.56868138363386
1.884,11.946813067011549,65.52907392391529,93.18026656666909,9.019458712297615,58.728958664807884,92.58818275767113,9.326239413387782,36.239087061459955,83.73784831863163
1.924,11.844981962906186,64.6566824855653,91.30842749398636,8.96585547902799,57.94507334379634,90.61860298003066,9.156620825014652,35.59549052205963,82.5423671143924
1.964,11.740637985041793,63.80601447060953,89.57008806567895,8.910855322445643,57.190656116968945,88.67971261252853,8.990450478365565,34.96939836882737,81.76296288805615
2.004,11.63615463994863,62.979155426063734,88.46387339606831,8.858770414921748,56.46207338708036,86.9841297433251,8.831029455107016,34.35924219731582,80.84197685941082
2.044,11.532529867740038,62.15097204849671,86.8007249871023,8.806908701494478,55.73598289245955,85.37805957522862,8.675999871638105,33.770015895432834,79.98132715704882
2.084,11.429891908799714,61.324780203178015,85.04195146487719,8.757285739900512,55.03330453944183,84.38639619879874,8.524582911160588,33.226571937340374,79.17903714524564
2.124,11.328416666812142,60.52180287534188,83.40898175743395,8.706295733774354,54.345731627069156,83.04337773935919,8.377048542845944,32.70180185160925,78.34382167263625
2.164,11.230756689870317,59.7213347016903,81.85145176527675,8.657003079015494,53.65012598572709,81.41306485076962,8.233961376255255,32.17487174835027,77.52259834836951
2.204,11.134588343790345,58.934605806768985,80.35073333889552,8.608090831268955,52.994395267503954,79.88289833642908,8.09267415304326,31.671085057621063,76.66947658834562
2.244,11.041022455870245,58.17294823348982,79.02009176424336,8.557717707033003,52.34878390038312,78.40326841032005,7.955530257252789,31.18005038838504,75.75344880760798
2.284,10.949924564598126,57.43925253538537,77.83359740005369,8.509887584864346,51.707189624707986,76.92551585820998,7.824623775726791,30.71842172309394,74.80964568170914
2.324,10.856370308848536,56.724958178004634,76.38913900569658,8.462170933142637,51.08925489924827,75.33750621343685,7.695465131030674,30.269798676044683,73.85995242468543
2.364,10.764589979101803,56.0092305747687,75.00715996537342,8.413020543045114,50.48114088415999,74.07398078283744,7.572863675509656,29.835448294926753,72.8803944292035
2.404,10.675707612502604,55.316354741571175,73.75663850284424,8.360001450862871,49.89111840219632,72.82016432156038,7.4527758973237885,29.406806473920536,71.89983326285234
2.444,10.590014660416646,54.63469057998791,72.52257748926255,8.309014066859397,49.31349677759553,71.54682593339888,7.335117274316634,28.9852982717565,70.90172457169417
2.484,10.506102322752346,53.97151883029042,71.31999781795052,8.259982114711336,48.75503734648257,70.35966702537893,7.222041484021279,28.57409422958844,69.99443617035762
2.524,10.423739302422893,53.317750761839264,70.27831622620054,8.21260081748018,48.20700656856417,69.23802483115955,7.111263305365068,28.182587613538697,69.13536332844704
2.564,10.340393236849334,52.693016263975586,69.25715375357298,8.165324993826648,47.65401389164496,68.17752658368074,7.003867697481827,27.792418443925055,68.27007761039606
2.604,10.2584484203892,52.08313290917371,68.30304284978241,8.119132445880803,47.11693758861542,67.20093401018073,6.900003502950215,27.41691479169367,67.3770316652582
2.644,10.179735706741756,51.48723130043215,67.16143548031822,8.073328303060993,46.58570639423884,66.17875150478146,6.79847445217228,27.05188596890443,66.08879447704884
2.684,10.103682197262687,50.902155312031375,66.16360786219215,8.030566107178256,46.0727601906457,65.12055206091257,6.703179931784523,26.698930186830648,64.9636164780769
2.724,10.026607829282751,50.32733407585636,65.20864872539693,7.988311555627665,45.56559014705598,64.13130529140966,6.6085122298026295,26.351381085091763,63.92551267672407
2.764,9.952673386264124,49.75815268800758,64.19194208245774,7.945022662460768,45.070742819525805,63.19780739198919,6.514408710891707,26.00826173491227,62.89995352661214
2.804,9.878970896578062,49.205426917287774,63.23304522375632,7.903629266855316,44.580986519590994,62.288873096047254,6.423546767726462,25.667413462220374,61.961595354193875
2.844,9.80541805625548,48.656626326354136,62.297268430754926,7.860307451402666,44.10886257965445,61.47994399566613,6.335420749170096,25.352016231886978,61.02798598636623
2.884,9.733921894270146,48.13250339839458,61.359792650675935,7.819795239945316,43.65425659364093,60.66680267062281,6.2497971584753715,25.029325944696787,60.09191035795905
2.924,9.661437726581486,47.62349266898613,60.45230476224682,7.780310922631838,43.21310760193151,59.930571948879184,6.165929343622137,24.723472990491267,59.17814350338076
2.964,9.590352041399568,47.12252500927383,59.67460098733638,7.740553012737783,42.777532300175565,59.23036880939396,6.085048393193117,24.41725772475196,58.30021079483686


==> figure/dir-com/test_data.csv <==
X, Y, Z
1, 1, 0.5
1, 2, 0.8
1, 3, 0.2
2, 1, 0.6
2, 2, 0.9
2, 3, 0.3
3, 1, 0.7
3, 2, 0.4
3, 3, 0.1

